QKD as a Quantum Machine Learning task

We propose considering Quantum Key Distribution (QKD) protocols as a use case for Quantum Machine Learning (QML) algorithms. We define and investigate the QML task of optimizing eavesdropping attacks on the quantum circuit implementation of the BB84 protocol. QKD protocols are well understood and solid security proofs exist enabling an easy evaluation of the QML model performance. The power of easy-to-implement QML techniques is shown by finding the explicit circuit for optimal individual attacks in a noise-free setting. For the noisy setting we find, to the best of our knowledge, a new cloning algorithm, which can outperform known cloning methods. Finally, we present a QML construction of a collective attack by using classical information from QKD post-processing within the QML algorithm.

==> cloner_noise.csv <==
f_ab_Z,f_ab_X,f_ab,f_ae_Z,f_ae_X,f_ae
0.7009992828955814,0.9916661751997379,0.8463327290476597,0.5454543027356656,0.7973165881521589,0.6713854454439123
0.6645776998789994,0.9807431121579029,0.8226604060184511,0.5687132833438351,0.8763731218185562,0.7225432025811956
0.6044060541574483,0.939230476922942,0.7718182655401952,0.6194535399590294,0.9543099210283098,0.7868817304936696
0.6454795993834834,0.9720200664100092,0.8087498328967463,0.5824576534491638,0.9066235958508493,0.7445406246500066
0.7346531032598635,0.9979026078879257,0.8662778555738946,0.522874622494349,0.6724867668973085,0.5976806946958287
0.5422502050804721,0.7828075347254069,0.6625288699029395,0.7061673464581778,0.9928079556465764,0.8494876510523771
0.6177841780416509,0.9528513966848786,0.7853177873632647,0.605978314525953,0.9410301031986182,0.7735042088622857
0.6868868731070984,0.9881031482427928,0.8374950106749456,0.5542109690825971,0.8321041809430991,0.6931575750128481
0.6675162208844169,0.9818614593775803,0.8246888401309986,0.5667261887276951,0.8711512784826335,0.7189387336051642
0.6627950094621085,0.9800389568480479,0.8214169831550782,0.5699331838017054,0.879461648478842,0.7246974161402737
0.5964873929089441,0.9292068464650243,0.7628471196869842,0.6282395068546327,0.9612599447276204,0.7947497257911266
0.7334091909027214,0.9977155468584825,0.865562368880602,0.5238706670132558,0.6791105802989688,0.6014906236561123
0.5113957259285529,0.5897774712065551,0.550586598567554,0.7459369867013539,0.9994802799235514,0.8727086333124526
0.5492062353669362,0.8130619879281044,0.6811341116475202,0.694930880341212,0.9902193239806831,0.8425751021609476
0.7484872178771198,0.9998092811052235,0.8741482494911716,0.5069043990061657,0.5549218557712611,0.5309131273887133
0.5426375920356467,0.784615367881925,0.6636264799587859,0.7055444569750167,0.9926744807844989,0.8491094688797578
0.6793974789222064,0.9859009681272111,0.8326492235247087,0.558949661106559,0.8482329390246275,0.7035913000655932
0.6863637610595245,0.9879569824779014,0.8371603717687129,0.5545389393826734,0.8332779565912023,0.6939084479869378
0.5732056953916749,0.8873288591180301,0.7302672772548524,0.6580951897411957,0.9780833701635385,0.8180892799523671
0.7483996319089401,0.9997981389033369,0.8740988854061384,0.5071031747384573,0.5564844392682807,0.531793807003369
0.55074686745991,0.8191553082661545,0.6849510878630323,0.6924447269361627,0.9895906698273407,0.8410176983817517
0.6205486351142379,0.9552412993594637,0.7878949672368507,0.6033868515533024,0.9380320911133754,0.7707094713333389
0.5364274244915623,0.7537951850211191,0.6451113047563407,0.7153996328102725,0.9946636952951627,0.8550316640527176
0.7488509326381843,0.9998554329434612,0.8743531827908227,0.5060113677460804,0.547883750155686,0.5269475589508832
0.5403117355566147,0.773534869606735,0.6569233025816749,0.7092717605197909,0.9934570475265989,0.8513644040231949


==> cloner_theory.csv <==
,f_ab_Z,f_ae_Z,f_ab_X,f_ae_X,f_ab,f_ae
0,0.5000000000000094,0.7500000000000098,0.5000000000000108,1.000000000000019,0.5000000000000101,0.8750000000000144
1,0.500393092011906,0.7499950554519723,0.5031446804312836,0.9999993819144563,0.5017688862215948,0.8749972186832142
2,0.5007861830519439,0.7499802234705313,0.5062889988029292,0.9999975276591246,0.5035375909274366,0.874988875564828
3,0.501179275763834,0.7499555090400598,0.5094326031863181,0.9999944372378774,0.5053059394750761,0.8749749731389687
4,0.5015723583290266,0.7499209204654298,0.5125751364280533,0.9999901106608761,0.5070737473785399,0.874955515563153
5,0.5019654462177174,0.7498764693606048,0.5157162448783161,0.9999845479369687,0.5088408455480168,0.8749305086487867
6,0.5023585217725964,0.7498221706401376,0.5188555623188611,0.9999777490773483,0.5106070420457287,0.8748999598587429
7,0.5027515896595263,0.7497580425028105,0.5219927493362355,0.9999697141022085,0.5123721694978809,0.8748638783025096
8,0.5031446561152352,0.7496841064133228,0.5251274399789974,0.9999604430338604,0.5141360480471162,0.8748222747235916
9,0.503537715405332,0.7496003870982997,0.5282592868229032,0.999949935888465,0.5158985011141176,0.8747751614933823
10,0.5039307644426165,0.7495069124858251,0.5313879354475355,0.9999381926905779,0.517659349945076,0.8747225525882015
11,0.5043237983251544,0.7494037137289001,0.5345130457309442,0.9999252134791702,0.5194184220280493,0.8746644636040352
12,0.5047168290380344,0.7492908251229662,0.5376342691813082,0.9999109982812562,0.5211755491096712,0.8746009117021112
13,0.5051098424054878,0.749168284128631,0.5407512598941486,0.9998955471445332,0.5229305511498182,0.8745319156365821
14,0.505502847359534,0.7490361313049929,0.5438636664627727,0.9998788600719877,0.5246832569111534,0.8744574956884903
15,0.505895837547289,0.7488944102515469,0.5469711669802804,0.9998609371510194,0.5264335022637847,0.8743776737012832
16,0.5062888169944615,0.748743167618235,0.5500734087541874,0.9998417783732869,0.5281811128743245,0.874292472995761
17,0.5066817711938861,0.748582453032505,0.5531700714889611,0.9998213838311344,0.5299259213414236,0.8742019184318197
18,0.5070747230310106,0.7484123190776205,0.5562608128416675,0.9997997535591802,0.5316677679363391,0.8741060363184003
19,0.5074676458886315,0.7482328212032121,0.5593453112120839,0.9997768876357109,0.5334064785503576,0.8740048544194615
20,0.5078605502823841,0.748044017670918,0.5624232505663633,0.9997527860428301,0.5351419004243737,0.8738984018568741
21,0.5082534401233543,0.7478459695976465,0.5654942897799167,0.9997274489838452,0.5368738649516355,0.8737867092907459
22,0.5086463109388623,0.7476387408119011,0.5685581231249234,0.9997008763090389,0.5386022170318928,0.8736698085604699
23,0.5090391546238391,0.7474223977574265,0.5716144436734042,0.9996730682617854,0.5403267991486216,0.873547733009606
24,0.5094319783118049,0.7471970096283665,0.5746629351758612,0.9996440248767892,0.542047456743833,0.8734205172525779
25,0.5098247775675298,0.74696264801974,0.5777032949122983,0.9996137460980588,0.5437640362399141,0.8732881970588994
26,0.5102175498601874,0.7467193871530888,0.5807352216274785,0.9995822321908353,0.545476385743833,0.873150809671962
27,0.5106103007990468,0.7464673036119922,0.5837584204779278,0.9995494831023606,0.5471843606384873,0.8730083933571764
28,0.5110030289322263,0.746206476377393,0.5867726023337188,0.9995154989776723,0.5488878156329725,0.8728609876775326
29,0.5113957259285529,0.7459369867013539,0.5897774712065551,0.9994802799235514,0.550586598567554,0.8727086333124526
30,0.5117883957204877,0.7456589180903346,0.5927727542415363,0.9994438258947185,0.552280574981012,0.8725513719925265
31,0.5121810369892195,0.7453723561701106,0.595758174476598,0.9994061371136543,0.5539696057329087,0.8723892466418824
32,0.5125736469451618,0.745077388752289,0.5987334572272893,0.999367213705738,0.5556535520862256,0.8722223012290136
33,0.5129662249797361,0.7447741056003463,0.6016983263798497,0.9993270556266565,0.5573322756797929,0.8720505806135014
34,0.5133587717547698,0.7444625983437867,0.6046525305855541,0.9992856630144598,0.559005651170162,0.8718741306791232
35,0.5137512869508041,0.7441429606211938,0.6075958183778194,0.9992430359352809,0.5606735526643117,0.8716929982782373
36,0.5141437644824671,0.7438152879346744,0.6105279261527023,0.9991991746959699,0.5623358453175847,0.8715072313153222
37,0.5145362072276289,0.7434796772281485,0.6134486115578999,0.9991540792494901,0.5639924093927644,0.8713168782388192
38,0.5149286224794871,0.7431362273143813,0.6163576460855402,0.9991077495600998,0.5656431342825137,0.8711219884372405
39,0.5153209943964808,0.7427850385627013,0.6192547701676554,0.999060186019092,0.5672878822820682,0.8709226122908966
40,0.5157133225111304,0.7424262128260806,0.622139778086374,0.9990113886302247,0.5689265502987522,0.8707188007281526
41,0.5161056234604069,0.7420598534150218,0.6250124383919966,0.9989613575141417,0.5705590309262017,0.8705106054645817
42,0.5164978792891899,0.7416860647246191,0.6278725366332051,0.9989100928784326,0.5721852079611975,0.8702980788015258
43,0.5168900881567295,0.7413049524992701,0.6307198570814874,0.9988575946356558,0.5738049726191085,0.870081273567463
44,0.5172822651804777,0.7409166241819974,0.6335541866473049,0.998803863310791,0.5754182259138914,0.8698602437463943
45,0.5176743942500397,0.7405211878300266,0.6363753477180423,0.998748898450334,0.577024870984041,0.8696350431401803
46,0.5180664806554175,0.7401187524919582,0.6391831156735102,0.998692700461507,0.5786247981644639,0.8694057264767326
47,0.5184585240092422,0.7397094284124367,0.6419773256208349,0.9986352699586563,0.5802179248150385,0.8691723491855465
48,0.5188505190662243,0.7392933266747572,0.644757784118642,0.9985766061140424,0.5818041515924331,0.8689349663943998
49,0.5192424683423444,0.7388705592488086,0.6475243167931429,0.9985167098893644,0.5833833925677436,0.8686936345690865
50,0.5196343690685858,0.7384412383938408,0.6502767563007961,0.9984555814280933,0.584955562684691,0.8684484099109671
51,0.5200262237527737,0.738005477727979,0.6530149353833574,0.9983932201678867,0.5865205795680656,0.8681993489479328
52,0.5204180286739248,0.7375633909204413,0.6557386951837905,0.9983296271117037,0.5880783619288577,0.8679465090160725
53,0.5208097804064227,0.7371150926637705,0.6584478842463612,0.9982648014751874,0.589628832326392,0.867689947069479
54,0.5212014845044628,0.7366606975138863,0.661142353321421,0.998198744406056,0.5911719189129419,0.8674297209599712
55,0.521593132976251,0.7362003207690888,0.6638219586989416,0.9981314553492968,0.5927075458375963,0.8671658880591928
56,0.5219847271027751,0.7357340781073965,0.666486576442644,0.9980629349779435,0.5942356517727095,0.86689850654267
57,0.5223762706417192,0.7352620848901641,0.6691360568588018,0.9979931831339868,0.5957561637502605,0.8666276340120754
58,0.5227677556716701,0.7347844575947172,0.6717702975034754,0.9979222001291372,0.5972690265875727,0.8663533288619272
59,0.5231591873871646,0.7343013122102231,0.67438917149173,0.9978499860120884,0.5987741794394473,0.8660756491111558
60,0.5235505590819162,0.7338127647476202,0.6769925575315593,0.9977765408973572,0.6002715583067377,0.8657946528224887
61,0.5239418739332606,0.7333189316421442,0.6795803599345417,0.9977018652670255,0.6017611169339012,0.8655103984545849
62,0.5243331295920856,0.7328199283727607,0.682152477930404,0.9976259591470686,0.6032428037612447,0.8652229437599146
63,0.5247243262159753,0.7323158713741613,0.684708809829556,0.9975488227251521,0.6047165680227656,0.8649323470496567
64,0.525115462829151,0.7318068765058713,0.6872492734897951,0.9974704563472209,0.6061823681594731,0.8646386664265461
65,0.5255065389006256,0.7312930585091595,0.6897737754239976,0.9973908601943887,0.6076401571623116,0.864341959351774
66,0.5258975434067061,0.7307745331123705,0.6922822410145932,0.9973100338705928,0.6090898922106497,0.8640422834914816
67,0.5262884861475343,0.7302514157215336,0.6947745983123552,0.9972279781652262,0.6105315422299448,0.8637396969433799
68,0.5266793663428494,0.7297238193636053,0.6972507778400012,0.997144692867376,0.6119650720914254,0.8634342561154906
69,0.5270701836095557,0.7291918591039761,0.6997107079800078,0.9970601787449893,0.6133904457947817,0.8631260189244827
70,0.5274609313600293,0.7286556482112497,0.7021543436216475,0.9969744359101914,0.6148076374908384,0.8628150420607206
71,0.5278516103243924,0.7281152996844651,0.7045816300544314,0.9968874640027313,0.6162166201894119,0.8625013818435983
72,0.5282422216356061,0.727570925788037,0.7069925025253826,0.996799263809871,0.6176173620804943,0.862185094798954
73,0.5286327598433422,0.7270226376306567,0.7093869378951588,0.9967098353589251,0.6190098488692506,0.8618662364947909
74,0.5290232285313176,0.7264705465717776,0.7117648841095827,0.9966191790880516,0.6203940563204502,0.8615448628299146
75,0.5294136322638064,0.7259147636342709,0.7141263157100571,0.9965272948829816,0.6217699739869318,0.8612210292586262
76,0.5298039550976773,0.7253553968972504,0.7164712094548144,0.9964341832947978,0.6231375822762458,0.8608947900960241
77,0.5301942110706019,0.724792556149579,0.7187995165986178,0.9963398436583906,0.6244968638346099,0.8605661999039849
78,0.5305843862392645,0.7242263487706053,0.7211112398140546,0.9962442770775878,0.6258478130266596,0.8602353129240965
79,0.5309744839596777,0.7236568817282761,0.7234063560827231,0.9961474838274259,0.6271904200212004,0.859902182777851
80,0.5313645083393721,0.7230842614170334,0.7256848513381303,0.9960494646254499,0.6285246798387512,0.8595668630212416
81,0.5317544583375797,0.722508591941907,0.7279467278406581,0.9959502179244335,0.629850593089119,0.8592294049331702
82,0.5321443258878051,0.7219299784420127,0.73019196133448,0.9958497451693594,0.6311681436111426,0.858889861805686
83,0.5325341149466926,0.7213485238179616,0.7324205765952849,0.9957480467987121,0.6324773457709887,0.8585482853083368
84,0.532923822208916,0.7207643298381368,0.7346325695305275,0.9956451227689476,0.6337781958697217,0.8582047263035422
85,0.5333134518740292,0.7201774984400842,0.7368279528421942,0.9955409733345296,0.6350707023581117,0.857859235887307
86,0.5337030014385028,0.7195881285913986,0.7390067307618082,0.9954355994527644,0.6363548661001555,0.8575118640220816
87,0.5340924603429469,0.718996318947396,0.7411689224381655,0.9953289992847348,0.6376306913905562,0.8571626591160655
88,0.5344818364910999,0.718402168651575,0.7433145548307561,0.9952211753936719,0.6388981956609281,0.8568116720226235
89,0.5348711325694733,0.7178057730096843,0.7454436430009296,0.9951121267456193,0.6401573877852014,0.8564589498776518
90,0.5352603369310338,0.7172072281013986,0.747556217725768,0.9950018546438899,0.6414082773284009,0.8561045413726442
91,0.5356494554051648,0.7166066276477974,0.7496523151207728,0.9948903582771035,0.6426508852629689,0.8557484929624504
92,0.5360384862175016,0.716004065219972,0.7517319593918249,0.9947776388273109,0.6438852228046632,0.8553908520236414
93,0.5364274244915623,0.7153996328102725,0.7537951850211191,0.9946636952951627,0.6451113047563407,0.8550316640527176
94,0.5368162779403892,0.7147934201919142,0.7558420348385514,0.9945485291485517,0.6463291563894703,0.854670974670233
95,0.5372050383253459,0.7141855174586894,0.7578725585319961,0.994432140474406,0.647538798428671,0.8543088289665477
96,0.5375937054534942,0.7135760127421372,0.7598867967494796,0.9943145292841369,0.6487402511014868,0.853945271013137
97,0.5379822863509631,0.7129649932083293,0.7618847978550616,0.9941956960631279,0.6499335421030124,0.8535803446357286
98,0.5383707629740638,0.7123525437307741,0.7638666198721802,0.9940756401556091,0.651118691423122,0.8532140919431916
99,0.5387591513003724,0.7117387488169065,0.7658322999839893,0.993954363949038,0.6522957256421809,0.8528465563829722
100,0.5391474428041704,0.7111236922657888,0.7677819097831737,0.9938318655600907,0.653464676293672,0.8524777789129397
101,0.5395356367813493,0.7105074550218566,0.7697154981615578,0.993708147584704,0.6546255674714536,0.8521078013032803
102,0.5399237319468971,0.7098901176516532,0.7716331289900289,0.9935832079020395,0.6557784304684631,0.8517366627768463
103,0.5403117355566147,0.7092717605197909,0.773534869606735,0.9934570475265989,0.6569233025816749,0.8513644040231949
104,0.5406996301390008,0.7086524602517064,0.7754207794251464,0.9933296679424726,0.6580602047820736,0.8509910640970895
105,0.5410874281851636,0.7080322941302444,0.7772909287801444,0.9932010688013054,0.659189178482654,0.850616681465775
106,0.5414751240194342,0.7074113372076847,0.7791453956233766,0.9930712501601457,0.6603102598214055,0.8502412936839152
107,0.5418627191388989,0.706789664113082,0.7809842399303042,0.9929402123070586,0.6614234795346016,0.8498649382100703
108,0.5422502050804721,0.7061673464581778,0.7828075347254069,0.9928079556465764,0.6625288699029395,0.8494876510523771
109,0.5426375920356467,0.7055444569750167,0.784615367881925,0.9926744807844989,0.6636264799587859,0.8491094688797578
110,0.5430248706910521,0.7049210654432911,0.7864078049071366,0.9925397876210571,0.6647163377990943,0.8487304265321741
111,0.5434120444167424,0.7042972404277192,0.7881849288761814,0.992403876506123,0.6657984866464619,0.8483505584669211
112,0.543799116240138,0.703673049916042,0.7899468193218717,0.9922667489650536,0.6668729677810048,0.8479698994405478
113,0.5441860704745753,0.7030485604398609,0.7916935534270352,0.9921284032167029,0.6679398119508053,0.847588481828282
114,0.5445729211843352,0.702423836515792,0.793425227359698,0.9919888413358002,0.6689990742720167,0.8472063389257961
115,0.5449596564566797,0.7017989422645315,0.7951419207956005,0.9918480641201137,0.6700507886261401,0.8468235031923226
116,0.5453462867414267,0.7011739402613597,0.7968437051307753,0.9917060688268288,0.671094995936101,0.8464400045440943
117,0.545732802519029,0.7005488923348291,0.7985306822026157,0.9915628594795474,0.6721317423608224,0.8460558759071882
118,0.5461192054570271,0.6999238572863737,0.8002029415340234,0.9914184336570167,0.6731610734955252,0.8456711454716952
119,0.5465054943716505,0.6992988949334009,0.801860569287596,0.9912727938476148,0.6741830318296232,0.8452858443905078
120,0.5468916633439687,0.6986740627692006,0.8035036540073086,0.9911259390700078,0.6751976586756386,0.8449000009196042
121,0.547277722882177,0.6980494175543795,0.805132290584024,0.9909778696487727,0.6762050067331005,0.8445136436015761
122,0.5476636620868192,0.6974250142301974,0.8067465667254914,0.9908285867610487,0.6772051144061553,0.844126800495623
123,0.5480494871346802,0.6968009064533425,0.8083465851369096,0.9906780909654358,0.6781980361357949,0.8437394987093891
124,0.5484351878092345,0.6961771466723845,0.8099324277282413,0.9905263813942106,0.6791838077687379,0.8433517640332975
125,0.5488207770961964,0.6955537886419301,0.811504201318552,0.9903734599761731,0.6801624892073742,0.8429636243090516
126,0.5492062353669362,0.694930880341212,0.8130619879281044,0.9902193239806831,0.6811341116475202,0.8425751021609476
127,0.5495915772956106,0.6943084721259889,0.8146058973386876,0.9900639779771151,0.6820987373171491,0.8421862250515519
128,0.5499767972275558,0.6936866136161768,0.8161360267144556,0.9899074203909575,0.6830564119710056,0.8417970170035671
129,0.5503618941167312,0.6930653500546706,0.8176524607211682,0.9897496509908965,0.6840071774189497,0.8414075005227836
130,0.55074686745991,0.6924447269361627,0.8191553082661545,0.9895906698273407,0.6849510878630323,0.8410176983817517
131,0.5511317086373725,0.691824792111938,0.8206446598282333,0.9894304800031297,0.6858881842328028,0.8406276360575339
132,0.5515164291060259,0.6912055861685703,0.8221206231058444,0.9892690779572288,0.6868185261059352,0.8402373320628995
133,0.5519010235795118,0.6905871533960555,0.8235832935143269,0.9891064687630244,0.6877421585469193,0.83984681107954
134,0.5522854858445991,0.6899695362855263,0.8250327743754444,0.9889426479371617,0.6886591301100218,0.839456092111344
135,0.552669820591728,0.6893527733337805,0.8264691573022946,0.9887776194738624,0.6895694889470113,0.8390651964038215
136,0.5530540242966158,0.688736905925735,0.8278925454571151,0.9886113825847318,0.6904732848768654,0.8386741442552335
137,0.553438094424604,0.6881219728360872,0.8293030435860231,0.9884439389175442,0.6913705690053136,0.8382829558768157
138,0.5538220386630557,0.6875080093184276,0.830700753182241,0.988275286051635,0.6922613959226483,0.8378916476850313
139,0.5542058455060259,0.6868950551544601,0.832085764090867,0.9881054254872343,0.6931458047984465,0.8375002403208472
140,0.5545895190592214,0.6862831431423606,0.8334581961133729,0.9879343604776631,0.6940238575862971,0.8371087518100119
141,0.5549730552769041,0.6856723097644137,0.8348181268671481,0.9877620862409381,0.694895591072026,0.836717198002676
142,0.5553564590840416,0.6850625869843421,0.8361656729988103,0.9875886088262282,0.695761066041426,0.8363255979052852
143,0.5557397267702178,0.6844540103554393,0.8375009258090154,0.9874139233372865,0.6966203262896166,0.8359339668463629
144,0.5561228542994657,0.6838466094052471,0.8388240028255186,0.9872380363997642,0.6974734285624922,0.8355423229025056
145,0.5565058455471219,0.6832404154869429,0.8401349798579765,0.9870609423908381,0.6983204127025492,0.8351506789388905
146,0.556888696737562,0.6826354580977528,0.8414339823718624,0.986882642607074,0.6991613395547123,0.8347590503524134
147,0.5572714035355839,0.6820317681043992,0.8427210842699506,0.9867031414182914,0.6999962439027673,0.8343674547613453
148,0.5576539704249536,0.6814293736335904,0.8439964165838563,0.9865224356580373,0.700825193504405,0.8339759046458138
149,0.5580363963363123,0.6808283002797477,0.8452600516592896,0.9863405283793247,0.701648223997801,0.8335844143295362
150,0.5584186739910728,0.680228577180111,0.8465121131320937,0.9861574177212233,0.7024653935615832,0.8331929974506671
151,0.5588008121170909,0.6796302275352943,0.8477526822231436,0.9859731050568419,0.7032767471701172,0.8328016662960681
152,0.5591828073145498,0.6790332787792772,0.8489818659454174,0.9857875922088849,0.7040823366299835,0.8324104354940811
153,0.5595646511124233,0.6784377538749976,0.8501997667383314,0.9856008761352071,0.7048822089253773,0.8320193150051023
154,0.5599463458744437,0.6778436755595747,0.8514064715594589,0.9854129607511821,0.7056764087169514,0.8316283181553784
155,0.5603278956851696,0.6772510690424307,0.8526020979331761,0.9852238461700342,0.7064649968091729,0.8312374576062325
156,0.5607092963446567,0.6766599532199412,0.8537867290364227,0.9850335309873939,0.7072480126905397,0.8308467421036676
157,0.5610905509707547,0.6760703516031654,0.8549604580815555,0.9848420162096907,0.7080255045261551,0.8304561839064281
158,0.5614716499190513,0.6754822819913627,0.8561233983164291,0.9846493050597938,0.7087975241177402,0.8300657935255782
159,0.5618525990253083,0.6748957675358043,0.857275642071992,0.9844553934843909,0.7095641205486501,0.8296755805100976
160,0.5622333915472044,0.6743108246627866,0.8584172786314064,0.9842602826632986,0.7103253350893054,0.8292855536630426
161,0.5626140293831846,0.6737274741898958,0.8595484146730643,0.9840639773832824,0.7110812220281244,0.8288957257865891
162,0.5629945153462913,0.6731457303972332,0.8606691407557825,0.9838664734667689,0.711831828051037,0.828506101932001
163,0.5633748481888241,0.6725656140247485,0.8617795442050884,0.9836677741986642,0.7125771961969563,0.8281166941117064
164,0.5637550226241604,0.6719871382541569,0.8628797304565199,0.9834678798593253,0.7133173765403402,0.8277275090567411
165,0.5641350376454985,0.6714103217894802,0.8639697973548512,0.9832667898208975,0.7140524175001749,0.8273385558051889
166,0.5645148943678888,0.6708351777160328,0.8650498202030054,0.9830645042746633,0.714782357285447,0.8269498409953481
167,0.564894593209422,0.6702617215495041,0.8661199091224168,0.9828610250511534,0.7155072511659194,0.8265613733003287
168,0.5652741290386247,0.6696899669755336,0.8671801510614411,0.9826563516617866,0.7162271400500329,0.8261731593186601
169,0.5656535036250799,0.6691199259620366,0.868230638903214,0.9824504850630149,0.716942071264147,0.8257852055125258
170,0.5660327196573129,0.6685516151165328,0.8692714653275567,0.9822434259894582,0.7176520924924348,0.8253975205529955
171,0.566411767777729,0.6679850424474973,0.8703027256763016,0.9820351745843994,0.7183572467270153,0.8250101085159484
172,0.5667906576082898,0.6674202207619881,0.8713244988201505,0.9818257311097643,0.7190575782142201,0.8246229759358763
173,0.5671693779967428,0.6668571623266016,0.8723368812313955,0.9816150973202604,0.7197531296140691,0.8242361298234311
174,0.5675479302209555,0.6662958772692629,0.873339960683283,0.981403272496856,0.7204439454521192,0.8238495748830594
175,0.5679263223791776,0.6657363776130583,0.8743338276895309,0.9811902551552332,0.7211300750343543,0.8234633163841457
176,0.5683045384021261,0.6651786700267948,0.8753185708708603,0.9809760501772165,0.7218115546364932,0.8230773601020056
177,0.568682591866726,0.6646227633736483,0.8762942791305006,0.9807606557908011,0.7224884354986133,0.8226917095822247
178,0.5690604731606728,0.6640686703191535,0.8772610381089563,0.9805440731194321,0.7231607556348145,0.8223063717192929
179,0.5694381817964925,0.6635163952070804,0.8782189283144877,0.9803263036462254,0.7238285550554902,0.8219213494266528
180,0.5698157232537837,0.6629659458913895,0.8791680428548212,0.980107343930535,0.7244918830543025,0.8215366449109622
181,0.570193087241547,0.6624173327164458,0.8801084632492295,0.9798871989080924,0.7251507752453883,0.8211522658122691
182,0.5705702828633253,0.6618705592336591,0.8810402763304901,0.9796658664513138,0.7258052795969077,0.8207682128424865
183,0.5709472994686432,0.6613256348893978,0.8819635575476796,0.9794433481330846,0.7264554285081615,0.8203844915112413
184,0.5713241448184301,0.6607825634842797,0.8828784037446078,0.9792196462370449,0.7271012742815189,0.8200011048606624
185,0.5717008081777819,0.6602413507858629,0.8837848886851633,0.9789947561577638,0.7277428484314725,0.8196180534718134
186,0.5720773028144981,0.6597020016387752,0.8846830943082759,0.9787686853085641,0.7283801985613869,0.8192353434736697
187,0.5724536087585601,0.6591645236581433,0.8855731086610633,0.978541427999154,0.7290133587098118,0.8188529758286487
188,0.5728297426642157,0.6586289166947954,0.8864550001655672,0.9783129918577033,0.7296423714148914,0.8184709542762494
189,0.5732056953916749,0.6580951897411957,0.8873288591180301,0.9780833701635385,0.7302672772548524,0.8180892799523671
190,0.5735814656267957,0.6575633422748252,0.8881947638784693,0.9778525649402471,0.7308881147526325,0.8177079536075361
191,0.5739570555819731,0.6570333820488172,0.8890527873948657,0.9776205800209629,0.7315049214884194,0.81732698103489
192,0.5743324622233386,0.6565053075860601,0.8899030119561744,0.9773874137761009,0.7321177370897565,0.8169463606810805
193,0.5747076816363748,0.655979122902433,0.890745515725807,0.9771530676404747,0.7327265986810909,0.8165660952714539
194,0.5750827222380657,0.6554548330514989,0.8915803683769823,0.9769175417547085,0.733331545307524,0.8161861874031037
195,0.5754575721018661,0.6549324364159153,0.8924076534746048,0.9766808386951911,0.7339326127882355,0.8158066375555532
196,0.5758322410322647,0.6544119370773098,0.8932274368288835,0.9764429546695541,0.7345298389305741,0.815427445873432
197,0.5762067152147479,0.6538933357206433,0.8940398051587493,0.9762038914422448,0.7351232601867486,0.8150486135814441
198,0.5765810074125306,0.6533766334435467,0.8948448258110953,0.9759636536899146,0.7357129166118129,0.8146701435667306
199,0.5769551052541668,0.6528618302284872,0.8956425776474597,0.9757222385213373,0.7362988414508133,0.8142920343749123
200,0.5773290183388391,0.6523489263519446,0.8964331199050657,0.9754796469488868,0.7368810691219524,0.8139142866504157
201,0.577702738754568,0.6518379262102759,0.8972165408033657,0.9752358798735814,0.7374596397789668,0.8135369030419286
202,0.5780762626732933,0.6513288247688147,0.8979929018221843,0.9749909365839623,0.7380345822477388,0.8131598806763884
203,0.5784495980950888,0.6508216245346168,0.8987622796372104,0.9747448218935315,0.7386059388661497,0.8127832232140741
204,0.5788227359557635,0.6503163250392887,0.8995247342597311,0.9744975321155578,0.7391737351077473,0.8124069285774232
205,0.5791956795829206,0.6498129224010974,0.9002803472370065,0.9742490676939823,0.7397380134099636,0.81203099504754
206,0.579568430433983,0.6493114217009835,0.901029178443531,0.9739994316653364,0.7402988044387571,0.8116554266831599
207,0.5799409835059839,0.6488118143828413,0.9017713020291815,0.9737486233602336,0.7408561427675827,0.8112802188715375
208,0.5803133359210461,0.6483141059771635,0.9025067807218208,0.9734966444368507,0.7414100583214334,0.8109053752070071
209,0.5806854921371724,0.647818290928672,0.9032356809025124,0.9732434958177492,0.7419605865198424,0.8105308933732106
210,0.5810574507937563,0.6473243675518525,0.9039580752895444,0.9729891752778899,0.7425077630416503,0.8101567714148712
211,0.5814292086530058,0.6468323338655795,0.904674024220482,0.9727336862969512,0.743051616436744,0.8097830100812653
212,0.5818007617042772,0.6463421895115209,0.9053835939942083,0.972477030833377,0.7435921778492427,0.809409610172449
213,0.5821721129861519,0.6458539288076379,0.9060868466213763,0.9722192043421749,0.7441294798037641,0.8090365665749064
214,0.5825432635826469,0.6453675522687261,0.9067838498525397,0.9719602105990619,0.7446635567175932,0.808663881433894
215,0.5829142102771554,0.6448830551839159,0.907474671343628,0.971700050130709,0.7451944408103917,0.8082915526573125
216,0.583284948685524,0.6444004344844732,0.9081593544082776,0.9714387246196274,0.7457221515469008,0.8079195795520503
217,0.5836554854084354,0.6439196900614637,0.908837981214061,0.9711762330276983,0.7462467333112481,0.807547961544581
218,0.5840258151083979,0.6434408133736039,0.9095106056012378,0.9709125743361453,0.7467682103548179,0.8071766938548746
219,0.584395933713926,0.6429638051504009,0.9101772815238641,0.9706477559441123,0.7472866076188951,0.8068057805472566
220,0.5847658449721161,0.6424886612360423,0.9108380796606108,0.970381768032324,0.7478019623163634,0.8064352146341831
221,0.5851355469737166,0.6420153751153197,0.9114930533112866,0.9701146217356732,0.7483143001425017,0.8060649984254964
222,0.5855050358314269,0.6415439468584923,0.9121422663486831,0.9698463129115968,0.748823651090055,0.8056951298850445
223,0.5858743178553469,0.6410743692308503,0.9127857711843557,0.9695768388099026,0.7493300445198513,0.8053256040203765
224,0.5862433856305396,0.6406066368676195,0.9134236284479559,0.9693062062719137,0.7498335070392477,0.8049564215697667
225,0.5866122405460912,0.6401407511485873,0.9140558956925975,0.9690344178579386,0.7503340681193443,0.804587584503263
226,0.5869808802246745,0.6396767015113283,0.9146826234392074,0.9687614610104326,0.750831751831941,0.8042190812608805
227,0.5873493075069602,0.6392144864593245,0.915303876640212,0.9684873496337377,0.7513265920735861,0.8038509180465312
228,0.5877175153476597,0.6387540982893207,0.9159197058425186,0.9682120821914544,0.7518186105950891,0.8034830902403876
229,0.5880855066346118,0.6382955369871273,0.9165301703138917,0.9679356539936874,0.7523078384742518,0.8031155954904073
230,0.5884532827478199,0.6378387945198674,0.917135314316359,0.967658072313465,0.7527942985320895,0.8027484334166661
231,0.5888208365255407,0.6373838660983683,0.9177352002940695,0.9673793297807466,0.7532780184098051,0.8023815979395574
232,0.589188175574683,0.6369307480601156,0.9183298747463782,0.9670994335534191,0.7537590251605306,0.8020150908067674
233,0.5895552886267521,0.6364794301455092,0.9189193979779624,0.9668183818054417,0.7542373433023573,0.8016489059754754
234,0.5899221834865032,0.6360299129193097,0.919503815435195,0.9665361769913376,0.754712999460849,0.8012830449553237
235,0.5902888555922607,0.6355821917567783,0.9200831872547164,0.9662528226637547,0.7551860214234886,0.8009175072102666
236,0.5906553034454267,0.6351362516945626,0.9206575524101253,0.9659683112229964,0.755656427927776,0.8005522814587795
237,0.5910215298613557,0.6346920964902987,0.921226967967675,0.9656826447299461,0.7561242489145154,0.8001873706101224
238,0.5913875309798327,0.6342497193246126,0.9217914812336554,0.9653958327997958,0.756589506106744,0.7998227760622042
239,0.5917533051571036,0.6338091097139683,0.922351148890898,0.9651078654143208,0.7570522270240008,0.7994584875641446
240,0.5921188513345377,0.6333702643269661,0.9229060113476584,0.9648187516780027,0.757512431341098,0.7990945080024844
241,0.5924841687624072,0.6329331777029303,0.9234561164980717,0.9645284864772,0.7579701426302394,0.7987308320900652
242,0.5928492584519018,0.6324978430407908,0.9240015169290994,0.9642370746270535,0.7584253876905006,0.7983674588339222
243,0.5932141228415418,0.6320642577948312,0.9245422618562249,0.9639445136482727,0.7588781923488834,0.798004385721552
244,0.5935787519687382,0.6316324073119517,0.9250783940360128,0.9636508086358267,0.7593285730023756,0.7976416079738893
245,0.5939431526052998,0.6312022954971789,0.9256099540098863,0.9633559527026614,0.7597765533075931,0.7972791240999202
246,0.5943073160757022,0.6307739082096722,0.9261369981925386,0.9630599571367405,0.7602221571341203,0.7969169326732064
247,0.5946712529364625,0.6303472414493527,0.9266595675549795,0.9627628107717117,0.760665410245721,0.7965550261105322
248,0.5950349521659668,0.6299222928746656,0.9271777070464546,0.962464521310181,0.7611063296062107,0.7961934070924233
249,0.5953984147132614,0.6294990504590733,0.9276914640667566,0.9621650897886734,0.761544939390009,0.7958320701238734
250,0.5957616453399976,0.6290775092601936,0.9282008743544337,0.961864516648961,0.7619812598472157,0.7954710129545772
251,0.5961246370019226,0.628657664065275,0.9287059884138464,0.9615628010797139,0.7624153127078845,0.7951102325724945
252,0.5964873929089441,0.6282395068546327,0.9292068464650243,0.9612599447276204,0.7628471196869842,0.7947497257911266
253,0.5968499074746599,0.6278230353081675,0.9297034938793443,0.9609559481407793,0.763276700677002,0.7943894917244734
254,0.5972121858369581,0.6274082348490218,0.9301959647066373,0.9606508114449426,0.7637040752717977,0.7940295231469822
255,0.5975742195374727,0.6269951057374359,0.9306843100390599,0.9603445350878024,0.7641292647882663,0.7936698204126191
256,0.597936017214316,0.6265836371405868,0.9311685694814804,0.9600371192538464,0.7645522933478982,0.7933103781972166
257,0.5982975683779956,0.6261738240446371,0.9316487800529241,0.959728567794247,0.7649731742154599,0.792951195919442
258,0.5986588768507244,0.6257656583699835,0.932124981554662,0.959418877488116,0.7653919292026932,0.7925922679290498
259,0.599019944095607,0.6253591371551465,0.9325972162728943,0.959108055389853,0.7658085801842507,0.7922335962724998
260,0.5993807652139327,0.6249542471426743,0.9330655238877137,0.9587960949379172,0.7662231445508232,0.7918751710402958
261,0.5997413378288641,0.6245509845506749,0.9335299430107014,0.9584830016388991,0.7666356404197827,0.791516993094787
262,0.6001016705343254,0.6241493437506155,0.9339905088653341,0.9581687764290523,0.7670460896998297,0.7911590600898339
263,0.6004617519023135,0.623749318815706,0.9344472674212334,0.957853416133827,0.7674545096617735,0.7908013674747665
264,0.6008215830925396,0.6233508980013467,0.9349002473260295,0.9575369250491252,0.7678609152092846,0.790443911525236
265,0.6011811672045377,0.6229540810363428,0.9353494921101025,0.9572193011416441,0.7682653296573201,0.7900866910889934
266,0.6015404992309301,0.6225588518963555,0.9357950398539929,0.9569005492576025,0.7686677695424615,0.789729700576979
267,0.601899581566474,0.6221652148295764,0.9362369165554077,0.9565806635865106,0.7690682490609408,0.7893729392080435
268,0.6022584104851965,0.6217731504213238,0.9366751701978628,0.956259654815087,0.7694667903415296,0.7890164026182054
269,0.6026169904809062,0.6213826616501302,0.9371098260464902,0.9559375121575354,0.7698634082636981,0.7886600869038328
270,0.6029753129340354,0.6209937347344692,0.9375409297600391,0.9556142476537131,0.7702581213470372,0.7883039911940911
271,0.6033333814064559,0.620606368936788,0.9379685118377497,0.9552898551130811,0.7706509466221028,0.7879481120249345
272,0.6036911971394013,0.6202205511575294,0.9383926068607095,0.9549643344976859,0.7710419020000554,0.7875924428276077
273,0.6040487542545024,0.6198362785836029,0.9388132549627676,0.9546376915451921,0.771431004608635,0.7872369850643974
274,0.6044060541574483,0.6194535399590294,0.939230476922942,0.9543099210283098,0.7718182655401952,0.7868817304936696
275,0.6047630951896121,0.619072334371751,0.939644313287855,0.953981029939792,0.7722037042387335,0.7865266821557715
276,0.6051198783173135,0.6186926465760105,0.9400547949916633,0.9536510214662345,0.7725873366544884,0.7861718340211226
277,0.6054764023696136,0.6183144786034378,0.94046196047727,0.9533198844864168,0.7729691814234418,0.7858171815449273
278,0.6058326670075584,0.6179378144417336,0.9408658446921975,0.9529876274781064,0.773349255849878,0.78546272095992
279,0.6061886648210217,0.6175626560220215,0.9412664667471096,0.9526542497913165,0.7737275657840657,0.785108452906669
280,0.6065444043032067,0.6171889874681449,0.9416638617606596,0.9523197561430516,0.7741041330319332,0.7847543718055983
281,0.6068998782430814,0.6168168059657249,0.9420580706158508,0.9519841432799601,0.7744789744294661,0.7844004746228425
282,0.6072550923929856,0.6164461050530641,0.9424491164642292,0.9516474110963945,0.7748521044286074,0.7840467580747292
283,0.6076100362062449,0.6160768793517764,0.9428370293707984,0.9513095668965972,0.7752235327885216,0.7836932231241868
284,0.6079647150248757,0.615709114286024,0.9432218465641863,0.9509706007807236,0.7755932807945309,0.7833398575333739
285,0.6083191287672712,0.6153428100850349,0.943603590296605,0.9506305227729916,0.7759613595319381,0.7829866664290133
286,0.608673271272538,0.6149779579131768,0.9439822960051021,0.9502893350444812,0.77632778363882,0.782633646478829
287,0.6090271466158492,0.6146145497192653,0.9443579882144937,0.9499470252616778,0.7766925674151715,0.7822807874904716
288,0.6093807537931835,0.6142525797036018,0.9447307008726961,0.949603608968195,0.7770557273329397,0.7819280943358984
289,0.6097340896981214,0.6138920362502447,0.9451004596437078,0.9492590822309173,0.7774172746709146,0.781575559240581
290,0.6100871532336647,0.6135329182805802,0.9454672893342513,0.9489134389302293,0.777777221283958,0.7812231786054047
291,0.6104399484325187,0.6131752181679012,0.9458312270240585,0.948566690434612,0.7781355877282886,0.7808709543012566
292,0.6107924671564966,0.6128189252539347,0.946192292410196,0.9482188306035353,0.7784923797833463,0.780518877928735
293,0.6111447119658665,0.6124640344870507,0.9465505222223163,0.9478698650209185,0.7788476170940914,0.7801669497539846
294,0.6114966859829857,0.6121105384791639,0.9469059339046508,0.9475197902238779,0.7792013099438182,0.7798151643515209
295,0.6118483783242769,0.6117584331671573,0.9472585527760369,0.9471686114111018,0.7795534655501568,0.7794635222891295
296,0.6121997974644444,0.6114077068699375,0.9476084157103313,0.946816320161725,0.7799041065873878,0.7791120135158313
297,0.6125509384663246,0.6110583542160136,0.9479555451896085,0.9464629294104661,0.7802532418279665,0.7787606418132398
298,0.612901803372879,0.6107103690336095,0.9482999685892894,0.9461084363730758,0.7806008859810842,0.7784094027033427
299,0.6132523833821205,0.6103637454852182,0.9486417022096456,0.9457528381103901,0.7809470427958831,0.7780582917978042
300,0.613602689082523,0.610018472907444,0.9489807845011703,0.9453961370002837,0.7812917367918466,0.7777073049538639
301,0.6139527095055848,0.6096745506748487,0.949317232042891,0.9450383354109715,0.7816349707742378,0.7773564430429101
302,0.6143024506697795,0.6093319657947527,0.949651075515887,0.944679436213246,0.7819767630928333,0.7770057010039993
303,0.614651912349655,0.6089907144888472,0.9499823303254312,0.9443194337473754,0.782317121337543,0.7766550741181113
304,0.6150010858828259,0.6086507895213457,0.9503110313125205,0.9439583378343619,0.7826560585976732,0.7763045636778538
305,0.6153499765207,0.6083121836847025,0.95063720005862,0.9435961389478784,0.7829935882896599,0.7759541613162905
306,0.6156985827348567,0.6079748889231782,0.950960858022329,0.9432328436130677,0.7833297203785928,0.7756038662681229
307,0.616046902521236,0.607638902979247,0.9512820309442716,0.9428684541982831,0.7836644667327537,0.7752536785887651
308,0.6163949361326038,0.6073042138592151,0.9516007391268477,0.9425029698608621,0.7839978376297257,0.7749035918600387
309,0.6167426784794119,0.6069708164623845,0.9519170081859812,0.9421363931646473,0.7843298433326966,0.7745536048135159
310,0.617090135009071,0.6066387075752894,0.9522308586451276,0.9417687211603725,0.7846604968270993,0.7742037143678309
311,0.6174373019828934,0.6063078751067272,0.9525423152142648,0.9413999593984048,0.7849898085985791,0.773853917252566
312,0.6177841780416509,0.605978314525953,0.9528513966848786,0.9410301031986182,0.7853177873632647,0.7735042088622857
313,0.6181307643817504,0.6056500206673008,0.9531581319274993,0.9406591578846311,0.7856444481546249,0.7731545892759659
314,0.6184770590384621,0.6053229878026293,0.9534625448919489,0.9402871244150974,0.7859698019652055,0.7728050561088633
315,0.618823058415615,0.604997205677896,0.953764642575386,0.9399140013481475,0.7862938504955005,0.7724556035130218
316,0.6191687623616167,0.6046726675317216,0.9540644605026973,0.9395397923605016,0.786616611432157,0.7721062299461116
317,0.6195141760393927,0.6043493712301188,0.9543620104501791,0.9391644910404392,0.7869380932447859,0.771756931135279
318,0.619859290572212,0.604027306544318,0.9546573240472608,0.938788106757573,0.7872583073097363,0.7714077066509455
319,0.6202041120226269,0.6037064685870221,0.9549504102521136,0.9384106376165953,0.7875772611373703,0.7710585531018087
320,0.6205486351142379,0.6033868515533024,0.9552412993594637,0.9380320911133754,0.7878949672368507,0.7707094713333389
321,0.6208928590540924,0.6030684463831023,0.955530003822548,0.937652452349318,0.7882114314383202,0.7703604493662102
322,0.6212367854998913,0.6027512476705208,0.9558165500101512,0.9372717353768465,0.7885266677550212,0.7700114915236836
323,0.6215804112409691,0.6024352529680761,0.9561009553819325,0.9368899398724615,0.7888406833114507,0.7696625964202688
324,0.6219237380504148,0.6021204469781871,0.9563832368604119,0.9365070565806125,0.7891534874554134,0.7693137517793998
325,0.6222667608540693,0.6018068356083026,0.9566634162536891,0.9361231010157061,0.7894650885538792,0.7689649683120043
326,0.6226094839458599,0.6014944018993689,0.9569415148618209,0.9357380631931038,0.7897754994038404,0.7686162325462363
327,0.6229519022564545,0.6011831412460944,0.9572175499286607,0.9353519527239578,0.7900847260925576,0.7682675469850261
328,0.6232940178606461,0.6008730532439477,0.9574915421747605,0.9349647606327983,0.7903927800177033,0.767918906938373
329,0.6236358279991475,0.6005641273471289,0.9577635060551541,0.9345765006312645,0.7906996670271509,0.7675703139891967
330,0.6239773309619352,0.6002563577348563,0.9580334613918603,0.9341871571777931,0.7910053961768977,0.7672217574563247
331,0.6243185311699446,0.599949737802679,0.9583014301585757,0.9337967438338186,0.7913099806642602,0.7668732408182488
332,0.6246594193096682,0.5996442631996663,0.9585674249721703,0.9334052619744557,0.7916134221409192,0.766524762587061
333,0.6250000019659228,0.5993399309166834,0.9588314694423665,0.9330127060319904,0.7919157357041446,0.7661763184743369
334,0.6253402731469112,0.59903672353064,0.9590935795891891,0.932619077062754,0.7922169263680501,0.765827900296697
335,0.6256802373795309,0.5987346461066456,0.9593537636655954,0.9322243823472482,0.7925170005225632,0.7654795142269469
336,0.6260198911376984,0.5984336872583883,0.9596120532210353,0.9318286130448737,0.7928159721793668,0.765131150151631
337,0.6263592299216256,0.5981338426195535,0.959868455844337,0.9314317791429834,0.7931138428829814,0.7647828108812684
338,0.6266982598810721,0.5978351057930852,0.9601229944980033,0.9310338853739819,0.7934106271895377,0.7644344955835336
339,0.627036973821002,0.5975374739313468,0.9603756844673581,0.9306349139696338,0.79370632914418,0.7640861939504904
340,0.6273753764747336,0.5972409348884532,0.9606265345530477,0.9302348838740725,0.7940009555138907,0.7637379093812628
341,0.6277134614053622,0.5969454851010569,0.9608755714766307,0.929833793047821,0.7942945164409965,0.763389639074439
342,0.6280512343058904,0.5966511210780954,0.9611228101158,0.9294316336102313,0.7945870222108452,0.7630413773441633
343,0.6283886859846725,0.5963578380945407,0.961368263666893,0.9290284157388418,0.7948784748257827,0.7626931269166912
344,0.6287258239497322,0.5960656258938819,0.9616119418452391,0.9286241365401765,0.7951688828974857,0.7623448812170293
345,0.6290626420196561,0.5957744764239308,0.9618538745886278,0.9282188017596241,0.795458258304142,0.7619966390917774
346,0.629399142072484,0.5954843936347503,0.9620940650810966,0.9278124021674237,0.7957466035767904,0.761648397901087
347,0.6297353194305337,0.5951953648978203,0.9623325394179953,0.9274049482482974,0.7960339294242645,0.7613001565730588
348,0.6300711795431289,0.5949073835650953,0.9625693025445146,0.9269964360824229,0.7963202410438217,0.7609519098237592
349,0.6304067149797339,0.5946204483441908,0.9628043726800963,0.9265868718234835,0.7966055438299151,0.7606036600838372
350,0.6307419329238138,0.5943345491044396,0.9630377674017048,0.9261762478482416,0.7968898501627593,0.7602553984763406
351,0.6310768218440135,0.5940496874737611,0.9632694988013508,0.9257645688666738,0.7971731603226822,0.7599071281702174
352,0.6314113886875061,0.5937658485859796,0.9634995854932719,0.9253518427259915,0.7974554870903889,0.7595588456559855
353,0.6317456305323621,0.5934830338322221,0.9637280367766972,0.9249380617126972,0.7977368336545296,0.7592105477724597
354,0.6320795489966965,0.5932012313016934,0.9639548714252817,0.9245232326062132,0.798017210210989,0.7588622319539533
355,0.6324131390939289,0.592920441756885,0.9641801039643065,0.9241073499564194,0.7982966215291177,0.7585138958566522
356,0.6327464023057381,0.5926406572139857,0.9644037419103653,0.9236904213147158,0.7985750721080517,0.7581655392643507
357,0.6330793360363978,0.5923618725710019,0.9646258059482222,0.9232724513517636,0.79885257099231,0.7578171619613827
358,0.6334119401005401,0.5920840797959477,0.9648463096439965,0.9228534265747546,0.7991291248722683,0.7574687531853511
359,0.6337442176639232,0.5918072785330393,0.9650652590309213,0.9224333578405772,0.7994047383474223,0.7571203181868082
360,0.6340761620179701,0.5915314627632249,0.9652826783393965,0.9220122458661932,0.7996794201786833,0.7567718543147091
361,0.6344077758593396,0.5912566211182222,0.9654985715871156,0.9215900907990227,0.7999531737232276,0.7564233559586224
362,0.634739057505592,0.5909827522837138,0.9657129556372248,0.9211668919914908,0.8002260065714084,0.7560748221376024
363,0.6350700046171236,0.5907098508045032,0.9659258464599125,0.9207426486500431,0.8004979255385181,0.7557262497272732
364,0.6354006190368051,0.5904379104296273,0.966137254170087,0.9203173698086538,0.8007689366034461,0.7553776401191405
365,0.6357308985852475,0.5901669308846891,0.9663471919292521,0.9198910562624129,0.8010390452572498,0.755028993573551
366,0.6360608427397649,0.589896898999358,0.9665556707590823,0.9194636942648646,0.8013082567494236,0.7546802966321113
367,0.6363904499077647,0.5896278177072433,0.9667627005128565,0.9190352993526314,0.8015765752103106,0.7543315585299373
368,0.636719719565634,0.5893596750470254,0.9669683070412638,0.9186058701865571,0.8018440133034489,0.7539827726167913
369,0.6370486546717236,0.5890924715237277,0.9671724824181152,0.9181754084600264,0.8021105685449194,0.753633939991877
370,0.637377244609759,0.588826194045276,0.9673752550207904,0.9177439083936827,0.8023762498152747,0.7532850512194793
371,0.6377055002256914,0.588560851744933,0.9675766344685446,0.9173113773005271,0.802641067347118,0.75293611452273
372,0.6380334117422909,0.5882964205597669,0.9677766257601199,0.9168778133487141,0.8029050187512055,0.7525871169542405
373,0.6383609853801439,0.5880329079490205,0.9679752456816448,0.9164432168204037,0.8031681155308943,0.7522380623847121
374,0.6386882149681625,0.5877703104934779,0.9681725039938882,0.916007596508381,0.8034303594810254,0.7518889535009294
375,0.6390151018763227,0.5875086153325475,0.9683684158226273,0.9155709411578645,0.803691758849475,0.751539778245206
376,0.6393416440654204,0.5872478243921062,0.9685629840899502,0.9151332653366866,0.8039523140776853,0.7511905448643964
377,0.6396678440083245,0.5869879324746289,0.9687562295496901,0.9146945593782771,0.8042120367790073,0.7508412459264531
378,0.6399936973205461,0.5867289217642981,0.968948163601234,0.9142548266792709,0.8044709304608901,0.7504918742217845
379,0.6403192050387967,0.5864708064602148,0.9691387881643303,0.9138140731077327,0.8047289966015635,0.7501424397839738
380,0.6406443645546194,0.5862135727645681,0.969328119663913,0.9133722952792667,0.8049862421092662,0.7497929340219174
381,0.6409691773850544,0.5859572088902312,0.9695161690072331,0.9129294948889863,0.8052426731961437,0.7494433518896088
382,0.6412936431381772,0.5857017248186636,0.9697029479075454,0.9124856719340031,0.8054982955228613,0.7490936983763333
383,0.6416177566713432,0.5854471029662276,0.9698884676444304,0.9120408295426348,0.8057531121578868,0.7487439662544312
384,0.6419415232843575,0.5851933501139659,0.970072734629918,0.9115949710863345,0.8060071289571378,0.7483941606001502
385,0.6422649368605211,0.584940451321128,0.9702557645960663,0.9111480964430453,0.8062603507282937,0.7480442738820867
386,0.6425879992857204,0.5846884048714901,0.9704375618312394,0.9107001968723304,0.80651278055848,0.7476943008719102
387,0.6429107084596706,0.5844372090425263,0.970618138694852,0.9102512916923803,0.8067644235772613,0.7473442503674532
388,0.643233064858614,0.5841868575849374,0.9707975101577412,0.9098013679202326,0.8070152875081775,0.746994112752585
389,0.6435550669269954,0.5839373483795895,0.9709756787457233,0.9093504271829318,0.8072653728363594,0.7466438877812607
390,0.6438767136834107,0.5836886710220557,0.971152663044505,0.9088984807201481,0.8075146883639579,0.7462935758711019
391,0.6441980049048157,0.5834408249455695,0.9713284629606009,0.9084455247815821,0.8077632339327083,0.7459431748635759
392,0.6445189398751026,0.5831938038578826,0.9715030931924056,0.9079915505022749,0.8080110165337541,0.7455926771800787
393,0.6448395176626016,0.5829476015648823,0.9716765676185849,0.9075365732249017,0.8082580426405932,0.745242087394892
394,0.6451597391164756,0.5827022225592913,0.9718488874615409,0.907080588483955,0.8085043132890082,0.7448914055216231
395,0.6454795993834834,0.5824576534491638,0.9720200664100092,0.9066235958508493,0.8087498328967463,0.7445406246500066
396,0.6457991003107797,0.5822138905438733,0.9721901162850105,0.9061655981619394,0.8089946082978952,0.7441897443529064
397,0.6461182421259557,0.5819709353069682,0.9723590425519284,0.9057065988014218,0.809238642338942,0.743838767054195
398,0.6464370213484485,0.5817287805276563,0.9725268560606883,0.9052465915296136,0.8094819387045684,0.743487686028635
399,0.6467554380020837,0.5814874186729323,0.9726935632710071,0.9047855843282973,0.8097245006365454,0.7431365015006148
400,0.6470734917552844,0.5812468441870888,0.9728591769634806,0.9043235790697384,0.8099663343593825,0.7427852116284136
401,0.6473911836408817,0.5810070652076731,0.9730237061550472,0.9038605713228707,0.8102074448979644,0.7424338182652719
402,0.6477085087514994,0.5807680591353008,0.973187154384979,0.9033965614251798,0.8104478315682393,0.7420823102802403
403,0.6480254717228466,0.5805298346611809,0.9733495365537814,0.9029315644928901,0.810687504138314,0.7417306995770355
404,0.6483420660347894,0.5802923850726398,0.9735108568949731,0.9024655622186208,0.8109264614648812,0.7413789736456303
405,0.648658295920701,0.580055707763895,0.973671128228929,0.9019985693999598,0.811164712074815,0.7410271385819274
406,0.648974155158484,0.5798197926181087,0.9738303548641075,0.9015305791031083,0.8114022550112958,0.7406751858606084
407,0.6492896503615136,0.5795846404053802,0.9739885458833697,0.9010615990263335,0.8116390981224417,0.7403231197158568
408,0.6496047727885743,0.5793502455093444,0.9741457112768442,0.9005916240521968,0.8118752420327093,0.7399709347807706
409,0.6499195280869459,0.5791166047097754,0.9743018598974991,0.9001206627510272,0.8121106939922225,0.7396186337304014
410,0.6502339095733746,0.5788837099305109,0.9744569968923946,0.8996487114067852,0.8123454532328847,0.7392662106686481
411,0.6505479202563621,0.5786515614927918,0.9746111336050209,0.899175772358324,0.8125795269306915,0.7389136669255579
412,0.6508615597658661,0.5784201568101612,0.9747642758520075,0.8987018424086675,0.8128129178089368,0.7385609996094143
413,0.6511748271415506,0.5781894863981147,0.9749164355973113,0.8982269322363052,0.813045631369431,0.73820820931721
414,0.6514877196679539,0.5779595548562275,0.9750676117557754,0.8977510377892791,0.8132776657118647,0.7378552963227534
415,0.6518002382036234,0.5777303467179216,0.9752178188056684,0.8972741579299679,0.8135090285046459,0.7375022523239447
416,0.6521123818869118,0.5775018652424457,0.9753670659314133,0.8967962942271732,0.8137397239091626,0.7371490797348095
417,0.6524241481161401,0.5772741048433847,0.9755153535400515,0.8963174485782033,0.8139697508280959,0.736795776710794
418,0.6527355386604534,0.5770470663904799,0.9756626965677204,0.8958376217373607,0.8141991176140869,0.7364423440639203
419,0.6530465508219172,0.5768207364813013,0.9758091008740695,0.8953568194575643,0.8144278258479933,0.7360887779694327
420,0.6533571862572731,0.5765951167663046,0.9759545715534177,0.8948750397201806,0.8146558789053454,0.7357350782432426
421,0.6536674395827444,0.5763702071918237,0.9760991156055521,0.8943922900809675,0.8148832775941482,0.7353812486363956
422,0.6539773144935154,0.5761459963413426,0.9762427445226753,0.8939085597693114,0.8151100295080953,0.735027278055327
423,0.6542868087793658,0.5759224830239575,0.9763854617647304,0.8934238512396004,0.8153361352720481,0.734673167131779
424,0.6545959204790636,0.5756996701887515,0.9765272745947364,0.8929381708102321,0.8155615975368999,0.7343189204994918
425,0.6549046524862816,0.5754775416018436,0.9766681894725011,0.8924515230581964,0.8157864209793914,0.73396453233002
426,0.6552129995191653,0.575256107563004,0.9768082182644784,0.8919639015583005,0.8160106088918219,0.7336100045606523
427,0.6555209625982589,0.5750353526051571,0.9769473641166961,0.8914753131042487,0.8162341633574774,0.7332553328547029
428,0.6558285429871469,0.5748152797883377,0.9770856317112488,0.8909857606906331,0.8164570873491979,0.7329005202394854
429,0.6561357368719047,0.5745958847794677,0.9772230303030556,0.8904952393659995,0.8166793835874802,0.7325455620727336
430,0.6564425449652813,0.5743771556705403,0.9773595667082547,0.8900037454188462,0.816901055836768,0.7321904505446932
431,0.6567489660635863,0.574159101050193,0.9774952489050363,0.8895112970933219,0.8171221074843114,0.7318351990717574
432,0.6570550013556834,0.5739417113065097,0.9776300834780641,0.8890178777450917,0.8173425424168738,0.7314797945258007
433,0.6573606448170137,0.573724981218241,0.9777640736247584,0.8885235033836603,0.817562359220886,0.7311242423009506
434,0.6576659012606487,0.5735089157106245,0.9778972287470993,0.8880281661519875,0.817781565003874,0.730768540931306
435,0.6579707679001278,0.5732935006233568,0.9780295526183036,0.8875318663024503,0.8180001602592157,0.7304126834629036
436,0.6582752444531701,0.5730787407958051,0.9781610537682718,0.8870346090082126,0.818218149110721,0.7300566749020089
437,0.6585793300604277,0.5728646219116325,0.9782917388944988,0.8865363966943766,0.8184355344774632,0.7297005093030045
438,0.6588830226995599,0.572651154284023,0.9784216167078466,0.8860372327263577,0.8186523197037032,0.7293441935051903
439,0.659186321356275,0.5724383277861513,0.978550684374189,0.8855371113577322,0.818868502865232,0.7289877195719418
440,0.6594892293950785,0.5722261351969892,0.9786789580380189,0.8850360342617942,0.8190840937165487,0.7286310847293918
441,0.65979174074525,0.5720145796167275,0.9788064370857649,0.8845340032871757,0.8192990889155074,0.7282742914519515
442,0.6600938566682659,0.5718036558486755,0.9789331308181701,0.8840310266978514,0.819513493743218,0.7279173412732635
443,0.6603955792137772,0.571593358055972,0.9790590416623859,0.8835271013672874,0.8197273104380816,0.7275602297116297
444,0.6606969024216445,0.5713836882157706,0.9791841821265959,0.8830222307785031,0.8199405422741202,0.7272029594971368
445,0.6609978321927443,0.5711746354253939,0.9793085533785888,0.8825163987289619,0.8201531927856666,0.7268455170771779
446,0.6612983621556139,0.5709662015030239,0.9794321613051549,0.8820096301867519,0.8203652617303844,0.7264879158448879
447,0.6615984894604526,0.5707583836291272,0.979555009860354,0.8815019192315339,0.8205767496604033,0.7261301514303306
448,0.6618982204093586,0.5705511749839234,0.9796771110578129,0.8809932628510544,0.8207876657335857,0.7257722189174889
449,0.6621975535750901,0.5703445731255188,0.9797984641231845,0.880483662830851,0.8209980088491373,0.7254141179781849
450,0.6624964819154877,0.5701385784279898,0.9799190776165259,0.8799731239943661,0.8212077797660068,0.725055851211178
451,0.6627950094621085,0.5699331838017054,0.9800389568480479,0.879461648478842,0.8214169831550782,0.7246974161402737
452,0.6630931351144211,0.5697283917069413,0.9801581079731329,0.8789492293144878,0.8216256215437769,0.7243388105107146
453,0.663390857142083,0.56952419053246,0.9802765329901776,0.8784358781272179,0.8218336950661302,0.7239800343298389
454,0.6636881759954443,0.569320582643914,0.9803942415221661,0.8779215870673228,0.8220412087588052,0.7236210848556184
455,0.6639850892621126,0.5691175673698803,0.980511237184697,0.8774063637804167,0.8222481632234049,0.7232619655751484
456,0.6642815968970534,0.568915134691482,0.98062752623912,0.8768902102737431,0.8224545615680867,0.7229026724826126
457,0.6645776998789994,0.5687132833438351,0.9807431121579029,0.8763731218185562,0.8226604060184511,0.7225432025811956
458,0.664873393844577,0.5685120181698975,0.9808580005608893,0.875855109129592,0.8228656972027332,0.7221835636497447
459,0.6651686813582603,0.5683113230454023,0.9809721970279223,0.875336155058085,0.8230704391930913,0.7218237390517437
460,0.6654635610467544,0.5681112056723341,0.981085706620312,0.8748162809880671,0.8232746338335333,0.7214637433302006
461,0.665758031327595,0.567911654602392,0.9811985347728951,0.8742954787047381,0.8234782830502451,0.721103566653565
462,0.6660520913565008,0.56771267544274,0.9813106854115312,0.8737737484780919,0.8236813883840159,0.7207432119604159
463,0.6663457417333665,0.5675142587761322,0.9814221634362732,0.8732511035929924,0.8238839525848198,0.7203826811845623
464,0.666638979206976,0.5673164069484249,0.9815329763700429,0.8727275255796041,0.8240859777885094,0.7200219662640145
465,0.6669318050227495,0.5671191114826498,0.9816431256712543,0.8722030229442256,0.8242874653470019,0.7196610672134377
466,0.6672242195587135,0.5669223741084326,0.9817526186118103,0.8716776130837895,0.8244884190852619,0.7192999935961111
467,0.6675162208844169,0.5667261887276951,0.9818614593775803,0.8711512784826335,0.8246888401309986,0.7189387336051642
468,0.6678078049860189,0.5665305497857682,0.9819696502694314,0.8706240196556125,0.8248887276277251,0.7185772847206904
469,0.6680989767600697,0.5663354623960244,0.9820771998558218,0.8700958499139895,0.8250880883079457,0.7182156561550069
470,0.6683897317217263,0.5661409197662224,0.9821841109143987,0.8695667748363323,0.8252869213180625,0.7178538473012773
471,0.6686800710486825,0.5659469164986407,0.9822903872679658,0.8690367676730175,0.8254852291583241,0.7174918420858292
472,0.6689699946545007,0.5657534549392187,0.9823960359944963,0.868505855315528,0.8256830153244985,0.7171296551273734
473,0.6692594991986538,0.565560525065472,0.9825010591366269,0.8679740366913782,0.8258802791676403,0.7167672808784251
474,0.6695485850985481,0.5653681316790578,0.9826054618528235,0.8674413056868779,0.8260770234756858,0.7164047186829678
475,0.669837252044188,0.5651762661722959,0.9827092491326724,0.866907665484083,0.8262732505884303,0.7160419658281895
476,0.6701254978388231,0.564984928124246,0.9828124245426227,0.8663731201653402,0.826468961190723,0.7156790241447931
477,0.670413325507222,0.564794116410311,0.9829149932681738,0.8658376694670413,0.8266641593876979,0.7153158929386761
478,0.6707007299482767,0.5646038299636298,0.9830169597707414,0.8653013140265301,0.8268588448595091,0.71495257199508
479,0.6709877123260012,0.5644140599551917,0.9831183274217956,0.8647640468521534,0.8270530198738983,0.7145890534036725
480,0.671274272620955,0.5642248033192614,0.9832190999478726,0.8642258845775487,0.8272466862844138,0.714225343948405
481,0.6715604103426541,0.5640360669774797,0.9833192838969523,0.8636868222411842,0.8274398471198032,0.7138614446093319
482,0.6718461226921858,0.5638478379445827,0.9834188836324114,0.8631468630482608,0.8276325031622986,0.7134973504964217
483,0.6721314109760383,0.5636601229593046,0.9835178998402496,0.8626060047447166,0.827824655408144,0.7131330638520106
484,0.672416273404956,0.5634729087462292,0.9836163375549166,0.8620642432789571,0.8280163054799363,0.7127685760125932
485,0.6727007094173572,0.5632861992665865,0.983714205749854,0.8615215920307717,0.8282074575836056,0.7124038956486791
486,0.6729847172443961,0.5630999854656163,0.9838115017129421,0.8609780469772794,0.8283981094786691,0.7120390162214478
487,0.6732682993991017,0.5629142760886101,0.9839082313660947,0.860433616162819,0.8285882653825982,0.7116739461257146
488,0.673551452514897,0.562729060372948,0.9840044007433524,0.8598882826262331,0.8287779266291246,0.7113086714995905
489,0.6738341754125894,0.562544340453254,0.9841000131269135,0.8593420703362284,0.8289670942697515,0.7109432053947412
490,0.6741164702173327,0.5623601143882146,0.9841950749369321,0.8587949581330963,0.8291557725771324,0.7105775362606555
491,0.6743983338727186,0.5621763681192384,0.9842895821170021,0.8582469661860659,0.8293439579948604,0.7102116671526522
492,0.6746797675103479,0.5619931096093015,0.9843835463045059,0.857698084468898,0.8295316569074269,0.7098455970390998
493,0.6749607661715007,0.5618103337533994,0.9844769675188993,0.8571483228104826,0.8297188668452,0.7094793282819409
494,0.6752413341919088,0.5616280401814863,0.9845698503062004,0.8565976740226928,0.8299055922490546,0.7091128571020895
495,0.6755214698076302,0.5614462247246111,0.9846621999464029,0.8560461455014226,0.8300918348770165,0.7087461851130168
496,0.6758011711637237,0.5612648870294585,0.9847540166478941,0.8554937366144086,0.8302775939058089,0.7083793118219336
497,0.6760804370416871,0.561084024502511,0.984845307133758,0.8549404461472314,0.8304628720877225,0.7080122353248712
498,0.676359266786498,0.5609036278081887,0.9849360750984115,0.8543862845205289,0.8306476709424548,0.7076449561643587
499,0.6766376616084933,0.560723697520187,0.9850263210030423,0.8538312476530111,0.8308319913057678,0.7072774725865991
500,0.676915620256719,0.5605442359194694,0.9851160524101997,0.8532753260824817,0.8310158363334594,0.7069097810009756
501,0.6771931414874635,0.5603652357159066,0.985205271544696,0.852718533572993,0.8311992065160797,0.7065418846444498
502,0.67747022353208,0.5601867010188704,0.985293979241002,0.8521608761941433,0.831382101386541,0.7061737886065068
503,0.6777468682505872,0.5600086261573402,0.9853821817261131,0.8516023417342822,0.8315645249883501,0.7058054839458112
504,0.6780230722754669,0.5598310009864438,0.9854698815208769,0.8510429430832738,0.8317464768981719,0.7054369720348588
505,0.6782988364066838,0.5596538346681892,0.9855570832009519,0.8504826712384154,0.8319279598038178,0.7050682529533023
506,0.6785741591067651,0.5594771198955943,0.9856437909471163,0.8499215346869632,0.8321089750269407,0.7046993272912787
507,0.6788490410768055,0.5593008525676921,0.985730004463772,0.8493595396865933,0.8322895227702888,0.7043301961271426
508,0.6791234812766673,0.5591250326649715,0.9858157301647562,0.8487966698695677,0.8324696057207117,0.7039608512672696
509,0.6793974789222064,0.558949661106559,0.9859009681272111,0.8482329390246275,0.8326492235247087,0.7035913000655932
510,0.6796710317326575,0.5587747319730045,0.9859857265534835,0.8476683533812761,0.8328283791430705,0.7032215426771403
511,0.6799441415999223,0.5586002403527934,0.9860700046019768,0.8471029030703778,0.8330070731009496,0.7028515717115856
512,0.6802168047311563,0.5584261853491906,0.9861538065768622,0.8465366013317142,0.8331853056540093,0.7024813933404523
513,0.6804890241809161,0.5582525735413482,0.9862371382714067,0.845969436945906,0.8333630812261614,0.702111005243627
514,0.6807607974181191,0.5580793893891625,0.9863199973417152,0.8454014164643219,0.8335403973799171,0.7017404029267422
515,0.6810321229137017,0.5579066376660997,0.9864023929221908,0.8448325493303219,0.8337172579179463,0.7013695934982108
516,0.6813030002145564,0.5577343161697859,0.9864843230745728,0.8442628199697124,0.8338936616445646,0.7009985680697491
517,0.6815734300204835,0.5575624234737602,0.986565794728863,0.8436922464489749,0.8340696123746733,0.7006273349613675
518,0.6818434110965815,0.5573909497848044,0.9866468106576844,0.8431208275958934,0.8342451108771329,0.7002558886903489
519,0.6821129417097248,0.5572199043598284,0.9867273694598089,0.8425485519122557,0.8344201555847668,0.699884228136042
520,0.6823820227805565,0.5570492770305581,0.9868074795284728,0.8419754276029003,0.8345947511545146,0.6995123523167293
521,0.6826506540179541,0.5568790670290185,0.9868871398339214,0.8414014632267639,0.8347688969259377,0.6991402651278912
522,0.6829188321094083,0.5567092780618859,0.9869663563351384,0.8408266527161408,0.8349425942222733,0.6987679653890133
523,0.6831865585423502,0.5565399014829437,0.9870451329764862,0.8402509984979151,0.8351158457594182,0.6983954499904295
524,0.6834538326980675,0.5563709347791519,0.9871234664363611,0.839674501688401,0.8352886495672143,0.6980227182337764
525,0.6837206512053285,0.5562023797543901,0.9872013662725296,0.8390971703954855,0.8354610087389291,0.6976497750749378
526,0.6839870177680507,0.5560342334693544,0.9872788314864782,0.8385189966848487,0.8356329246272645,0.6972766150771016
527,0.6842529288709398,0.555866494683285,0.9873558670814849,0.8379399883341601,0.8358043979762124,0.6969032415087225
528,0.6845183836841502,0.5556991571324041,0.9874324746183867,0.8373601448615688,0.8359754291512684,0.6965296509969865
529,0.6847833819657274,0.5555322246132106,0.9875086577780267,0.836779463443449,0.8361460198718771,0.6961558440283298
530,0.6850479247547374,0.5553656853919209,0.9875844168186206,0.8361979600815675,0.8363161707866791,0.6957818227367443
531,0.6853120095997536,0.5551995482996075,0.987659757894888,0.8356156181469332,0.8364858837473208,0.6954075832232703
532,0.6855756354364116,0.5550338077434163,0.9877346823065809,0.8350324459897065,0.8366551588714963,0.6950331268665614
533,0.6858388041621379,0.5548684626781341,0.9878091927571968,0.8344484368721862,0.8368239984596674,0.6946584497751601
534,0.6861015114721145,0.5547035041327019,0.9878832928359493,0.8338636144519052,0.8369924021540319,0.6942835592923036
535,0.6863637610595245,0.5545389393826734,0.9879569824779014,0.8332779565912023,0.8371603717687129,0.6939084479869378
536,0.6866255483163854,0.5543747648668702,0.9880302670443349,0.8326914829523282,0.8373279076803601,0.6935331239095992
537,0.6868868731070984,0.5542109690825971,0.9881031482427928,0.8321041809430991,0.8374950106749456,0.6931575750128481
538,0.6871477382006431,0.5540475632006556,0.9881756291822916,0.8315160614231705,0.8376616836914674,0.692781812311913
539,0.6874081387686934,0.5538845376664503,0.9882477112195541,0.8309271223750627,0.8378279249941238,0.6924058300207565
540,0.6876680778041746,0.5537218917501071,0.9883193989980327,0.8303373616950572,0.8379937384011036,0.6920296267225822
541,0.6879275508896157,0.5535596233691733,0.9883906918443659,0.829746792447742,0.8381591213669908,0.6916532079084576
542,0.6881865596244985,0.5533977326603989,0.988461595380054,0.8291553988349009,0.8383240775022762,0.6912765657476498
543,0.6884451051651685,0.5532362208197649,0.9885321084977657,0.828563197733514,0.8384886068314672,0.6908997092766394
544,0.6887031823421705,0.5530750771766282,0.9886022375779573,0.8279701789017182,0.8386527099600639,0.6905226280391732
545,0.6889607947254018,0.5529143000113305,0.9886719840349407,0.8273763492198841,0.8388163893801712,0.6901453246156073
546,0.6892179383098508,0.5527538979085613,0.9887413493158529,0.8267817184063322,0.8389796438128518,0.6897678081574468
547,0.6894746154803595,0.5525938606180371,0.9888103374221365,0.8261862706922767,0.8391424764512481,0.6893900656551568
548,0.6897308235996908,0.5524341943863537,0.9888789485052979,0.8255900252622822,0.8393048860524943,0.6890121098243179
549,0.6899865627402273,0.5522748810819296,0.988947183278182,0.8249929661984357,0.8394668730092046,0.6886339236401826
550,0.6902418316337786,0.5521159349000563,0.9890150494300609,0.8243951080526338,0.8396284405319198,0.6882555214763451
551,0.6904966304906457,0.5519573454288365,0.9890825470583612,0.8237964485397341,0.8397895887745035,0.6878768969842852
552,0.6907509592900813,0.5517991200866554,0.9891496772610309,0.8231969825135397,0.8399503182755561,0.6874980513000976
553,0.691004815551957,0.5516412435503,0.9892164434606725,0.822596717969363,0.8401106295063148,0.6871189807598315
554,0.691258199364482,0.5514837309715923,0.9892828468306832,0.8219956626933924,0.8402705230975827,0.6867396968324924
555,0.691511110779754,0.5513265626909947,0.9893488920023966,0.8213938058016006,0.8404300013910753,0.6863601842462976
556,0.6917635494024675,0.5511697442927919,0.9894145779153549,0.8207911556427607,0.8405890636589113,0.6859804499677763
557,0.6920155126323699,0.5510132829129061,0.9894799099377491,0.8201877133365297,0.8407477112850595,0.6856004981247179
558,0.6922670022455804,0.5508571613742952,0.9895448887491991,0.8195834794165081,0.8409059454973897,0.6852203203954017
559,0.692518015394405,0.550701387144746,0.9896095153733984,0.8189784592952549,0.8410637653839017,0.6848399232200004
560,0.6927685537648234,0.5505459613663912,0.989673793888799,0.8183726427125462,0.8412211738268112,0.6844593020394687
561,0.6930186143650314,0.5503908750367998,0.9897377265340037,0.8177660482938447,0.8413781704495176,0.6840784616653223
562,0.6932681990407813,0.5502361253697525,0.9898013136276395,0.8171586612084962,0.8415347563342104,0.6836973932891244
563,0.6935173050552879,0.5500817206553603,0.9898645603943361,0.8165504903304508,0.841690932724812,0.6833161054929056
564,0.6937659328211296,0.5499276488685689,0.9899274654374072,0.815941535800252,0.8418466991292683,0.6829345923344105
565,0.6940140808799045,0.5497739129775981,0.9899900326458233,0.8153318067868479,0.8420020567628639,0.682552859882223
566,0.6942617512242573,0.5496205143584023,0.9900522616664109,0.8147212938423731,0.8421570064453341,0.6821709041003877
567,0.694508939162697,0.5494674482642301,0.990114158427131,0.8141100068514125,0.842311548794914,0.6817887275578214
568,0.6947556471994578,0.5493147047095609,0.9901757231826745,0.81349793328316,0.8424656851910661,0.6814063189963604
569,0.6950018727094239,0.5491623017351215,0.9902369589311264,0.812885092239136,0.8426194158202751,0.6810236969871287
570,0.6952476174892328,0.5490102159763249,0.9902978647377118,0.8122714756057692,0.8427727411134722,0.6806408457910471
571,0.6954928783945127,0.5488584589235996,0.9903584459771455,0.8116570839691237,0.8429256621858291,0.6802577714463617
572,0.695737656803954,0.5487070232167455,0.9904187027932045,0.8110419316358346,0.8430781797985794,0.67987447742629
573,0.6959819515352497,0.5485559152829101,0.99047863773119,0.8104259974216372,0.8432302946332199,0.6794909563522737
574,0.6962257612956839,0.5484051245846329,0.9905382525210691,0.8098093053519322,0.8433820069083765,0.6791072149682825
575,0.6964690856183735,0.548254655924473,0.99059754939211,0.8091918446461244,0.8435333175052417,0.6787232502852987
576,0.6967119239371726,0.5481045030697569,0.9906565288529707,0.8085736229836058,0.8436842263950717,0.6783390630266813
577,0.6969542770484562,0.547954663335229,0.9907151943621035,0.8079546342422228,0.8438347357052799,0.6779546487887259
578,0.6971961418581677,0.5478051434054141,0.9907735468132034,0.8073348768770616,0.8439848443356855,0.6775700101412379
579,0.6974375204936757,0.547655933859912,0.9908315895018033,0.8067143783508923,0.8441345549977395,0.6771851561054021
580,0.6976784107849847,0.5475070349362128,0.9908893230144806,0.8060930990865726,0.8442838668997327,0.6768000670113927
581,0.6979188114234266,0.5473584471050259,0.9909467500936394,0.8054710771815217,0.844432780758533,0.6764147621432738
582,0.6981587226854311,0.5472101648497663,0.9910038713411758,0.8048482961398931,0.8445812970133035,0.6760292304948297
583,0.6983981452438563,0.5470621943533487,0.9910606913915812,0.8042247693852692,0.8447294183177187,0.6756434818693089
584,0.6986370768916277,0.54691452498172,0.9911172069495282,0.8036004811017209,0.844877141920578,0.6752575030417205
585,0.6988755168387468,0.5467671580140508,0.9911734236476452,0.8029754381317898,0.8450244702431959,0.6748712980729203
586,0.6991134650609216,0.546620102254807,0.9912293430499135,0.8023496577844422,0.8451714040554176,0.6744848800196246
587,0.6993509212043346,0.5464733374511579,0.991284965582349,0.8017231195317286,0.8453179433933418,0.6740982284914432
588,0.6995878855621229,0.5463268748866492,0.9913402935025503,0.8010958464792748,0.8454640895323366,0.673711360682962
589,0.699824354994474,0.5461807115569928,0.9913953291916108,0.8004678173644868,0.8456098420930425,0.6733242644607398
590,0.7000603307229392,0.5460348434595292,0.9914500736370753,0.799839057993966,0.8457552021800072,0.6729369507267476
591,0.7002958123453737,0.545889266168645,0.9915045286323589,0.7992095448884821,0.8459001704888663,0.6725494055285635
592,0.7005307984820277,0.5457439879629011,0.9915586959364457,0.7985793021014604,0.8460447472092367,0.6721616450321808
593,0.7007652885705662,0.5455990010055785,0.9916125765800915,0.7979483103169644,0.8461889325753289,0.6717736556612715
594,0.7009992828955814,0.5454543027356656,0.9916661751997379,0.7973165881521589,0.8463327290476597,0.6713854454439123
595,0.7012327804556349,0.5453098942245522,0.9917194877900627,0.7966841352678911,0.8464761341228488,0.6709970147462216
596,0.7014657796106187,0.545165776625552,0.9917725209745134,0.7960509456552582,0.8466191502925661,0.6706083611404051
597,0.7016982813140411,0.545021938413337,0.9918252753530495,0.7954170200508675,0.8467617783335453,0.6702194792321022
598,0.7019302841335744,0.544878390482074,0.9918777506110126,0.7947823644532351,0.8469040173722935,0.6698303774676546
599,0.7021617873795476,0.5447351205098085,0.9919299507347032,0.7941469866454512,0.8470458690571254,0.6694410535776298
600,0.7023927911724877,0.544592140655511,0.9919818761431773,0.7935108767658368,0.8471873336578325,0.6690515087106739
601,0.7026232947673248,0.5444494342823447,0.9920335275287704,0.7928740455716534,0.8473284111480476,0.6686617399269991
602,0.7028532971110735,0.5443070105047045,0.9920849080240031,0.7922364852119177,0.8474691025675383,0.6682717478583111
603,0.703082797828892,0.544164866168876,0.9921360180046448,0.7915981986031524,0.8476094079167684,0.6678815323860142
604,0.7033117963059435,0.5440229907432004,0.9921868599872604,0.7909592002060459,0.847749328146602,0.6674910954746232
605,0.7035402928310421,0.5438813972413095,0.9922374365089714,0.7903194747143183,0.8478888646700068,0.6671004359778139
606,0.7037682863755639,0.5437400761594134,0.992287745956852,0.7896790399442074,0.8480280161662079,0.6667095580518104
607,0.7039957753067383,0.5435990264461932,0.9923377909282523,0.7890378807346571,0.8481667831174953,0.6663184535904252
608,0.704222759298236,0.5434582509939444,0.9923875738686979,0.7883960095744801,0.8483051665834669,0.6659271302842122
609,0.7044492396214524,0.5433177414880037,0.9924370965252434,0.7877534305640521,0.848443168073348,0.6655355860260279
610,0.7046752138530468,0.5431775033325295,0.9924863598017061,0.787110134982997,0.8485807868273765,0.6651438191577632
611,0.7049006824238055,0.5430375316798692,0.9925353645901668,0.7864661326596677,0.8487180235069862,0.6647518321697685
612,0.7051256442219841,0.5428978216394773,0.9925841129950523,0.7858214146292546,0.8488548786085182,0.664359618134366
613,0.7053500989228633,0.5427583806258354,0.9926326068728871,0.7851759952889662,0.8489913528978752,0.6639671879574007
614,0.7055740458123096,0.5426192004882083,0.9926808461639078,0.7845298752056827,0.8491274459881087,0.6635745378469455
615,0.705797484113746,0.5424802838776003,0.9927288329083609,0.7838830467139084,0.8492631585110535,0.6631816652957543
616,0.7060204144942555,0.5423416279484652,0.9927765696146246,0.7832355171795097,0.84939849205444,0.6627885725639875
617,0.7062428349187434,0.5422032271853501,0.992824056292496,0.7825872847601342,0.8495334456056197,0.6623952559727422
618,0.7064647459503833,0.5420650892907501,0.9928712958365729,0.7819383547701042,0.8496680208934781,0.6620017220304272
619,0.7066861458281027,0.541927205870825,0.9929182872355107,0.7812887302539753,0.8498022165318067,0.6616079680624001
620,0.7069070349683299,0.5417895808434758,0.9929650348964876,0.7806384127239627,0.8499360349324088,0.6612139967837193
621,0.7071274123109701,0.5416522076564774,0.9930115368128167,0.7799873930688127,0.8500694745618934,0.6608198003626451
622,0.7073472784895566,0.541515084992932,0.993057797370553,0.7793356905843145,0.8502025379300548,0.6604253877886233
623,0.7075666309016604,0.541378217723434,0.9931038153505781,0.7786832913364398,0.8503352231261192,0.6600307545299369
624,0.7077854709398006,0.5412416026505662,0.9931495947526356,0.7780302059824165,0.8504675328462181,0.6596359043164913
625,0.7080037970472719,0.5411052305200666,0.9931951338928545,0.7773764274433954,0.8505994654700633,0.6592408289817311
626,0.7082216088270077,0.5409691100655483,0.9932404367143755,0.7767219719203349,0.8507310227706916,0.6588455409929416
627,0.7084389058897158,0.5408332364217338,0.9932855027398731,0.7760668265817772,0.8508622043147944,0.6584500315017554
628,0.708655687061964,0.5406976102509662,0.9933303342496699,0.7754109982490796,0.850993010655817,0.6580543042500229
629,0.7088719536162069,0.5405622247096455,0.9933749321828576,0.7747544928983663,0.8511234428995322,0.6576583588040059
630,0.7090877022414538,0.5404270910553584,0.9934192978019759,0.7740973046981343,0.8512535000217148,0.6572621978767463
631,0.7093029350545142,0.5402921875077776,0.9934634331533401,0.7734394377468288,0.8513831841039272,0.6568658126273033
632,0.7095176499772158,0.5401575280217035,0.9935073385417927,0.7727809037611879,0.8515124942595043,0.6564692158914457
633,0.7097318469837759,0.5400231106744618,0.9935510143553445,0.772121687539713,0.8516414306695602,0.6560723991070874
634,0.7099455255792374,0.5398889302390608,0.9935944620612714,0.7714618009576847,0.8517699938202544,0.6556753655983727
635,0.7101586845119896,0.5397549913803328,0.9936376852507594,0.7708012406949385,0.8518981848813745,0.6552781160376356
636,0.710371324770317,0.5396212851022006,0.9936806825558551,0.7701400121972948,0.852026003663086,0.6548806486497477
637,0.710583444440178,0.5394878124141025,0.9937234571128963,0.7694781168005492,0.8521534507765371,0.6544829646073258
638,0.710795043451812,0.5393545723344382,0.9937660084999118,0.7688155518732085,0.8522805259758619,0.6540850621038233
639,0.7110061213461514,0.539221572341357,0.9938083380264262,0.7681523216187063,0.8524072296862888,0.6536869469800317
640,0.7112166776313051,0.5390887936310593,0.9938504480130148,0.7674884376493772,0.85253356282216,0.6532886156402182
641,0.7114267112703986,0.5389562526403469,0.9938923387176202,0.7668238825633726,0.8526595249940094,0.6528900676018597
642,0.7116362227817365,0.5388239361859533,0.9939340124128644,0.7661586691506114,0.8527851175973005,0.6524913026682824
643,0.7118452108516028,0.5386918521232245,0.993975467958063,0.7654928029238803,0.852910339404833,0.6520923275235524
644,0.7120536754487308,0.5385599913559629,0.9940167090347634,0.764826277029721,0.8530351922417471,0.6516931341928419
645,0.7122616153840866,0.5384283597711644,0.9940577348988048,0.764159096285054,0.8531596751414456,0.6512937280281093
646,0.7124690304732354,0.5382969501795507,0.9940985476910063,0.7634912610647199,0.8532837890821208,0.6508941056221353
647,0.712675920557944,0.5381657669592581,0.9941391490201309,0.7628227796063637,0.8534075347890375,0.650494273282811
648,0.712882284665773,0.538034801099847,0.9941795384925867,0.7621536448270192,0.8535309115791798,0.6500942229634331
649,0.7130881225101493,0.5379040640497181,0.9942197185182653,0.761483859107916,0.8536539205142073,0.6496939615788171
650,0.713293433298358,0.5377735448998956,0.9942596891746658,0.760813432711912,0.8537765612365119,0.6492934888059039
651,0.7134982169829397,0.5376432444493324,0.9942994515029344,0.7601423589911303,0.853898834242937,0.6488928017202313
652,0.7137024730765655,0.5375131549625046,0.9943390068175915,0.7594706388610621,0.8540207399470785,0.6484918969117834
653,0.7139062003247715,0.5373832865458459,0.9943783575449805,0.7587982834991773,0.854142278934876,0.6480907850225116
654,0.7141093992137199,0.5372536357805129,0.9944175028166214,0.7581252835655453,0.8542634510151706,0.6476894596730292
655,0.7143120682700895,0.5371242011906356,0.9944564450917666,0.7574516451204214,0.8543842566809281,0.6472879231555285
656,0.7145142077139316,0.5369949811751549,0.9944951834629352,0.7567773783262899,0.8545046955884334,0.6468861797507224
657,0.7147158171257724,0.5368659707502919,0.9945337217285988,0.7561024639765723,0.8546247694271856,0.6464842173634321
658,0.7149168954114427,0.5367371748445071,0.9945720588091376,0.7554269286531932,0.8547444771102901,0.6460820517488501
659,0.7151174419370366,0.5366085838447026,0.994610196886268,0.7547507564269197,0.8548638194116522,0.6456796701358112
660,0.7153174573260705,0.5364802064502969,0.994648136332636,0.7540739495435582,0.8549827968293533,0.6452770779969276
661,0.7155169402365922,0.5363520389970684,0.9946858777300454,0.753396519990055,0.8551014089833188,0.6448742794935617
662,0.7157158900543411,0.5362240778597819,0.9947234241455644,0.7527184666162428,0.8552196570999527,0.6444712722380124
663,0.71591430637331,0.5360963214776611,0.994760772996439,0.7520397778956772,0.8553375396848745,0.6440680496866691
664,0.7161121891430451,0.5359687745135885,0.9947979289114667,0.7513604775797535,0.8554550590272558,0.643664626046671
665,0.716309537301212,0.5358414279664321,0.9948348905942703,0.7506805462938182,0.8555722139477412,0.6432609871301251
666,0.7165063511343379,0.5357142867837148,0.9948716593054135,0.7500000078397752,0.8556890052198758,0.642857147311745
667,0.7167026293131084,0.5355873466370948,0.9949082369867637,0.7493188356205099,0.8558054331499361,0.6424530911288024
668,0.7168983719169101,0.5354606097661403,0.9949446240212083,0.7486370639773355,0.8559214979690593,0.6420488368717379
669,0.717093578540448,0.5353340749200155,0.9949808213561889,0.7479546593422095,0.8560371999483185,0.6416443671311125
670,0.7172882484108678,0.5352077361562719,0.995016830491505,0.7472716544896669,0.8561525394511864,0.6412396953229694
671,0.7174823810063999,0.5350815943603349,0.9950526515704228,0.7465880350135554,0.8562675162884114,0.6408348146869451
672,0.7176759759100867,0.5349556554574049,0.9950882845362686,0.7459038083711005,0.8563821302231777,0.6404297319142527
673,0.7178690315965535,0.5348299072433775,0.9951237327910183,0.7452189696045421,0.8564963821937859,0.6400244384239598
674,0.7180615497855145,0.5347043589760987,0.9951589959394656,0.7445335252498582,0.85661027286249,0.6396189421129784
675,0.7182535289596395,0.534579002000204,0.9951940741681409,0.7438474719068314,0.8567238015638902,0.6392132369535177
676,0.7184449678552005,0.5344538414969501,0.9952289697328687,0.7431608301480894,0.8568369687940346,0.6388073358225197
677,0.718635867326382,0.5343288723490562,0.9952636823106621,0.7424735683587584,0.856949774818522,0.6384012203539073
678,0.7188262255085685,0.5342040923837139,0.9952982138716602,0.7417857194638018,0.8570622196901143,0.6379949059237578
679,0.719016043035781,0.5340795059682979,0.9953325649936877,0.7410972669010386,0.8571743040147344,0.6375883864346683
680,0.7192053188082981,0.533955105570743,0.9953667368109539,0.7404082212084968,0.8572860278096259,0.6371816633896199
681,0.7193940531676067,0.5338309004097694,0.9954007287033421,0.7397185864215996,0.8573973909354744,0.6367747434156845
682,0.7195822449770926,0.5337068777006111,0.9954345436460501,0.7390283484138322,0.8575083943115713,0.6363676130572217
683,0.7197698938192032,0.5335830422578205,0.9954681803797634,0.7383375334832982,0.8576190370994833,0.6359602878705594
684,0.7199569992723307,0.5334593917693826,0.9955016417461764,0.7376461168442124,0.8577293205092535,0.6355527543067976
685,0.7201435606259637,0.5333359279983271,0.9955349271175508,0.7369541152627748,0.8578392438717573,0.635145021630551
686,0.7203295783946194,0.5332126546271285,0.9955680380937045,0.7362615302664868,0.857948808244162,0.6347370924468076
687,0.7205150509053084,0.533089554297715,0.9956009755415822,0.7355683590919055,0.8580580132234453,0.6343289566948103
688,0.7206999784049875,0.5329666403784652,0.9956337393084204,0.7348746048304531,0.858166858856704,0.6339206226044591
689,0.7208843602280914,0.5328439036974463,0.9956663317873118,0.7341802703997571,0.8582753460077016,0.6335120870486017
690,0.7210681961602952,0.5327213530443257,0.9956987524435996,0.7334853639731818,0.8583834743019474,0.6331033585087538
691,0.721251485262735,0.5325989792010757,0.9957310027056915,0.7327898745323551,0.8584912439842132,0.6326944268667154
692,0.7214342270991427,0.53247678476385,0.9957630831901729,0.7320938079819741,0.8585986551446578,0.632285296372912
693,0.7216164221865495,0.5323547665774101,0.9957949947674014,0.7313971708200462,0.8587057084769755,0.6318759686987281
694,0.7217980692620882,0.532232923795068,0.9958267383819747,0.7306999502761731,0.8588124038220315,0.6314664370356206
695,0.7219791674624552,0.5321112601792959,0.9958583146723605,0.7300021716878372,0.8589187410674078,0.6310567159335665
696,0.722159717200838,0.5319897730529362,0.9958897247711749,0.7293038193818207,0.8590247209860065,0.6306467962173784
697,0.7223397174658313,0.5318684552727437,0.995920968754959,0.7286049035618123,0.8591303431103952,0.630236679417278
698,0.7225191680595032,0.5317473146558227,0.9959520473679586,0.7279054244107958,0.8592356077137309,0.6298263695333093
699,0.7226980689886986,0.5316263422457699,0.9959829622451639,0.7272053760393267,0.8593405156169313,0.6294158591425483
700,0.7228764186446659,0.5315055422161041,0.9960137136837505,0.7265047735636413,0.8594450661642081,0.6290051578898728
701,0.7230542174969086,0.5313849137728263,0.9960443019907892,0.7258036057286864,0.8595492597438489,0.6285942597507563
702,0.7232314649102216,0.5312644562654583,0.9960747289898673,0.7251018756068863,0.8596530969500444,0.6281831659361723
703,0.7234081602331568,0.5311441665050386,0.9961049937333979,0.7243995937643721,0.8597565769832773,0.6277718801347054
704,0.7235843035728322,0.5310240395059587,0.996135098875194,0.7236967590442104,0.8598597012240131,0.6273603992750845
705,0.7237598938168294,0.5309040860805596,0.9961650435623333,0.7229933628425521,0.8599624686895813,0.6269487244615559
706,0.7239349312908048,0.5307842974991012,0.996194829953071,0.7222894213701404,0.8600648806219379,0.6265368594346208
707,0.7241094147893958,0.5306646736499943,0.9962244575043679,0.7215849303220775,0.8601669361468819,0.6261248019860359
708,0.7242833442956689,0.5305452147254647,0.9962539277041669,0.7208798932022386,0.8602686359999179,0.6257125539638516
709,0.7244567191792475,0.5304259161098579,0.9962832406364337,0.7201743103430849,0.8603699799078406,0.6253001132264714
710,0.7246295395721589,0.530306784852002,0.9963123974188066,0.7194681798072842,0.8604709684954828,0.6248874823296431
711,0.7248018039134745,0.5301878146673611,0.9963413987915642,0.7187615075955456,0.8605716013525193,0.6244746611314533
712,0.7249735132112458,0.5300690039902993,0.996370245721348,0.7180542960220875,0.8606718794662969,0.6240616500061934
713,0.7251446653260641,0.5299503520777963,0.9963989379941153,0.7173465473131505,0.8607718016600897,0.6236484496954734
714,0.7253152613864959,0.5298318698361377,0.9964274773543624,0.7166382549624964,0.8608713693704292,0.623235062399317
715,0.7254853007462608,0.5297135350475399,0.996455863498674,0.7159294308240896,0.8609705821224674,0.6228214829358147
716,0.7256547824082714,0.5295953600115326,0.9964840981873779,0.7152200683813557,0.8610694402978247,0.6224077141964441
717,0.7258237059375436,0.5294773416668977,0.9965121809075965,0.714510184276675,0.8611679434225701,0.6219937629717864
718,0.7259920708655139,0.5293594827806595,0.9965401135192444,0.7137997619161283,0.8612660921923792,0.6215796223483938
719,0.7261598775733482,0.5292417787387536,0.9965678950390806,0.7130888097302082,0.8613638863062144,0.6211652942344809
720,0.7263271248956585,0.5291242245444046,0.9965955277474515,0.712377329642037,0.861461326321555,0.6207507770932208
721,0.7264938132298537,0.5290068281732054,0.9966230120559159,0.7116653284575561,0.8615584126428848,0.6203360783153808
722,0.7266599406942325,0.5288895871176928,0.9966503477846604,0.7109528070172575,0.8616551442394464,0.6199211970674752
723,0.7268255083821389,0.5287724956120101,0.9966775359003693,0.7102397566346208,0.8617515221412542,0.6195061261233155
724,0.7269905151416056,0.5286555543054814,0.996704577734677,0.7095261941046969,0.8618475464381413,0.6190908742050891
725,0.7271549605141553,0.5285387668687918,0.9967314734179689,0.7088121088372527,0.8619432169660621,0.6186754378530221
726,0.7273188445122092,0.528422125092963,0.9967582228798486,0.708097505572168,0.8620385336960289,0.6182598153325656
727,0.7274821666431966,0.5283056378486264,0.9967848276156576,0.7073823905527176,0.8621334971294271,0.617844014200672
728,0.7276449258980189,0.5281892919712146,0.9968112882165472,0.7066667714444202,0.862228107057283,0.6174280317078173
729,0.7278071225970439,0.5280730946873824,0.9968376048812093,0.7059506250662726,0.8623223637391266,0.6170118598768275
730,0.7279687560787684,0.5279570497701859,0.9968637783753833,0.7052339789626582,0.8624162672270759,0.616595514366422
731,0.728129826142901,0.5278411454764577,0.9968898098671823,0.7045168245769622,0.8625098180050417,0.6161789850267099
732,0.7282903319135783,0.5277253883593513,0.9969156992761472,0.7037991600545122,0.8626030155948627,0.6157622742069317
733,0.7284502734516956,0.527609775443459,0.9969414471186835,0.7030809952772502,0.8626958602851895,0.6153453853603545
734,0.7286096500370682,0.5274943081685339,0.9969670547917597,0.7023623284141506,0.862788352414414,0.6149283182913423
735,0.7287684615762589,0.5273789806915532,0.9969925216136417,0.7016431633843501,0.8628804915949503,0.6145110720379516
736,0.728926707281828,0.527263792436466,0.9970178498386177,0.7009234979916642,0.8629722785602228,0.6140936452140651
737,0.7290843871152788,0.5271487513929964,0.9970430385248021,0.700203333083916,0.8630637128200405,0.6136760422384562
738,0.729241500599602,0.5270338489114456,0.9970680886775083,0.699482675657722,0.8631547946385552,0.6132582622845838
739,0.7293980472384707,0.5269190854512452,0.9970930013564321,0.6987615318757432,0.8632455242974514,0.6128403086634941
740,0.7295540268185012,0.526804459641772,0.9971177771502201,0.6980398861186525,0.8633359019843607,0.6124221728802123
741,0.7297094389824603,0.5266899740941554,0.9971424156974118,0.6973177547045799,0.8634259273399361,0.6120038643993677
742,0.7298642831085966,0.5265756286619736,0.9971669180322221,0.6965951345842187,0.8635156005704094,0.6115853816230962
743,0.7300185587199978,0.5264614149754832,0.997191285548656,0.6958720328811042,0.8636049221343269,0.6111667239282936
744,0.7301722659371722,0.5263473428592016,0.9972155175799511,0.695148438600999,0.8636938917585617,0.6107478907301003
745,0.7303254038139486,0.5262334038850285,0.9972396152947951,0.6944243642957071,0.8637825095543719,0.6103288840903678
746,0.7304779725398801,0.5261195976583672,0.9972635793180602,0.6936998145288383,0.8638707759289701,0.6099097060936027
747,0.730629971208127,0.5260059240389916,0.9972874097985962,0.6929747809223779,0.8639586905033616,0.6094903524806847
748,0.7307814000156354,0.5258923868701555,0.9973111073410579,0.6922492705526881,0.8640462536783466,0.6090708287114218
749,0.7309322578183148,0.5257789805447244,0.9973346729785224,0.6915232896175447,0.8641334653984186,0.6086511350811346
750,0.731082545210056,0.5256657137597031,0.99735810638459,0.6907968308243828,0.864220325797323,0.6082312722920429
751,0.7312322608133601,0.5255525639870575,0.9973814088752915,0.6900699017754099,0.8643068348443258,0.6078112328812337
752,0.7313814049072603,0.5254395522002397,0.9974045806730645,0.6893425081261421,0.8643929927901624,0.6073910301631908
753,0.7315299767516164,0.5253266723274457,0.9974276222965296,0.6886146321513988,0.864478799524073,0.6069706522394223
754,0.731677976597958,0.5252139170055767,0.997450534260601,0.68788629831638,0.8645642554292795,0.6065501076609784
755,0.7318254034464576,0.5251012956043251,0.9974733173002732,0.6871575046867606,0.8646493603733654,0.6061294001455428
756,0.731972256824137,0.5249887942727652,0.997495971508134,0.6864282388901678,0.8647341141661355,0.6057085165814665
757,0.7321185373305719,0.5248764223842217,0.9975184972903217,0.6856985169037977,0.8648185173104468,0.6052874696440097
758,0.7322642433805289,0.5247641788748127,0.9975408959333518,0.6849683358070353,0.8649025696569403,0.604866257340924
759,0.7324093754057228,0.5246520531085048,0.9975631669548736,0.6842377023063838,0.8649862711802982,0.6044448777074443
760,0.7325539329244777,0.524540061517921,0.9975853119970053,0.6835066111177575,0.8650696224607415,0.6040233363178392
761,0.7326979153835853,0.5244281901062536,0.9976073300295112,0.6827750590435947,0.8651526227065482,0.6036016245749242
762,0.7328413223649736,0.5243164378466324,0.997629223301077,0.6820430628609724,0.8652352728330253,0.6031797503538023
763,0.7329841541040928,0.5242048122134408,0.9976509907108471,0.6813106124897685,0.86531757240747,0.6027577123516047
764,0.7331264096380423,0.5240933111838314,0.9976726338373281,0.6805777129804518,0.8653995217376852,0.6023355120821416
765,0.7332680886427683,0.52398192804797,0.9976941523105053,0.6798443727279173,0.8654811204766368,0.6019131503879436
766,0.7334091909027214,0.5238706670132558,0.9977155468584825,0.6791105802989688,0.865562368880602,0.6014906236561123
767,0.7335497163403304,0.5237595255918656,0.9977368186293291,0.6783763466316499,0.8656432674848298,0.6010679361117577
768,0.7336896641667974,0.523648502333806,0.9977579678333832,0.677641675124763,0.8657238160000903,0.6006450887292845
769,0.7338290344685794,0.5235375979734119,0.9977789936454587,0.6769065595631826,0.8658040140570191,0.6002220787682973
770,0.7339678266086068,0.5234268115767899,0.9977998983591327,0.6761710102719958,0.8658838624838698,0.5997989109243929
771,0.7341060400704441,0.523316144821474,0.9978206814228949,0.6754350254256785,0.8659633607466695,0.5993755851235762
772,0.7342436750128086,0.5232055914141542,0.997841343578085,0.6746986068438389,0.8660425092954468,0.5989520991289965
773,0.7343807305052167,0.5230951519348942,0.9978618847555344,0.6739617650709147,0.8661213076303755,0.5985284585029045
774,0.7345172067953813,0.5229848325853101,0.9978823062090936,0.6732244815435984,0.8661997565022375,0.5981046570644543
775,0.7346531032598635,0.522874622494349,0.9979026078879257,0.6724867668973085,0.8662778555738946,0.5976806946958287
776,0.7347884194049518,0.522764534262518,0.9979227905211758,0.6717486351554778,0.8663556049630639,0.5972565847089979
777,0.7349231553381737,0.5226545471583035,0.9979428543167436,0.671010075196117,0.8664330048274587,0.5968323111772103
778,0.7350573101774489,0.522544679650887,0.9979627994918654,0.6702710910980955,0.8665100548346572,0.5964078853744912
779,0.7351908842111505,0.5224349255851727,0.997982627287219,0.6695316885158571,0.8665867557491848,0.5959833070505149
780,0.735323876382386,0.5223252797434806,0.9980023368795802,0.6687918658929295,0.8666631066309831,0.5955585728182051
781,0.7354562870307728,0.5222157504147797,0.9980219299024942,0.6680516309239595,0.8667391084666335,0.5951336906693696
782,0.7355881155997958,0.5221063259990715,0.9980414063346705,0.6673109666461139,0.8668147609672332,0.5947086463225927
783,0.7357193614979469,0.5219970090566076,0.9980607659357073,0.6665699050838724,0.8668900637168271,0.59428345707024
784,0.7358500247092803,0.5218878055710899,0.9980800102342647,0.6658284162780822,0.8669650174717725,0.5938581109245861
785,0.7359801049461683,0.5217787046468114,0.9980991390729161,0.6650865316107768,0.8670396220095422,0.5934326181287941
786,0.7361096013878473,0.5216697144455889,0.9981181527575655,0.6643442286356225,0.8671138770727065,0.5930069715406057
787,0.736238514476006,0.5215608331713933,0.9981370517333539,0.6636015256791126,0.8671877831046799,0.5925811794252529
788,0.736366843174616,0.5214520574284605,0.9981558368915713,0.6628584104064585,0.8672613400330936,0.5921552339174595
789,0.7364945878214784,0.5213433837640664,0.9981745077490141,0.6621148977421984,0.8673345477852462,0.5917291407531324
790,0.7366217474337229,0.5212348183653027,0.9981930654782013,0.6613709879913048,0.867407406455962,0.5913029031783037
791,0.7367483223954151,0.5211263573903695,0.998211510359901,0.6606266761058108,0.8674799163776581,0.5908765167480902
792,0.7368743118056689,0.5210179937544084,0.9982298425626821,0.6598819622856353,0.8675520771841755,0.5904499780200219
793,0.7369997155073086,0.520909740483777,0.9982480622525337,0.6591368588086279,0.8676238888799211,0.5900232996462025
794,0.7371245333899585,0.5208015857654132,0.998266170179659,0.6583913619175711,0.8676953517848087,0.5895964738414922
795,0.7372487653369009,0.5206935356731969,0.9982841670506537,0.6576454713084381,0.8677664661937773,0.5891695034908175
796,0.7373724100887128,0.5205855822091834,0.9983020523301477,0.6568991943712201,0.8678372312094302,0.5887423882902018
797,0.7374954684556013,0.5204777352369572,0.9983198269446748,0.6561525239716431,0.8679076477001381,0.5883151296043001
798,0.7376179394375701,0.5203699829858677,0.9983374914413854,0.6554054700238265,0.8679777154394778,0.5878877265048471
799,0.7377398230098716,0.5202623360195329,0.9983550458000626,0.6546580336515578,0.8680474344049671,0.5874601848355454
800,0.7378611188427003,0.5201547796501444,0.9983724907836953,0.6539102191803646,0.8681168048131978,0.5870324994152545
801,0.7379818265246096,0.520047325833182,0.9983898262482632,0.653162014793765,0.8681858263864364,0.5866046703134735
802,0.7381019458361269,0.5199399715984987,0.9984070531640836,0.6524134361795106,0.8682544995001052,0.5861767038890047
803,0.7382214763903217,0.5198327147780605,0.9984241715012436,0.6516644786447872,0.8683228239457826,0.5857485967114238
804,0.7383404182488474,0.5197255524150863,0.9984411815017692,0.6509151461936395,0.8683907998753083,0.5853203493043629
805,0.7384587706362125,0.5196184804054846,0.9984580836467853,0.6501654407795969,0.8684584271414989,0.5848919605925408
806,0.7385765336706855,0.5195115074692761,0.9984748783089538,0.6494153657536891,0.8685257059898197,0.5844634366114826
807,0.7386937066200776,0.5194046297455532,0.9984915661395777,0.6486649208453714,0.8685926363798276,0.5840347752954623
808,0.7388102895056958,0.5192978459481716,0.998508147251945,0.6479141058438138,0.8686592183788204,0.5836059758959927
809,0.7389262820524399,0.5191911571988415,0.9985246215765737,0.6471629331021951,0.8687254518145069,0.5831770451505183
810,0.7390416838394455,0.5190845593951474,0.9985409900014246,0.646411385638288,0.868791336920435,0.5827479725167177
811,0.7391564945551106,0.5189780522009584,0.998557252755441,0.6456594816377863,0.8688568736552758,0.5823187669193723
812,0.7392707142349839,0.5188716433132978,0.998573410111687,0.6449072264834093,0.8689220621733355,0.5818894348983535
813,0.7393843420871677,0.5187653186559581,0.9985894624606149,0.6441545951361236,0.8689869022738913,0.5814599568960408
814,0.7394973780788818,0.518659084176742,0.998605409888562,0.6434016195767029,0.8690513939837219,0.5810303518767225
815,0.7396098222206573,0.5185529427466651,0.9986212527582911,0.6426482830370378,0.8691155374894741,0.5806006128918515
816,0.7397216736811721,0.5184468883136923,0.9986369920852198,0.6418946026089346,0.869179332883196,0.5801707454613134
817,0.7398329327457956,0.5183409252064326,0.9986526270854903,0.6411405645549201,0.869242779915643,0.5797407448806764
818,0.7399435986973999,0.518235048586703,0.9986681588078621,0.6403861749927756,0.869305878752631,0.5793106117897393
819,0.7400536714102248,0.5181292551827795,0.998683587611906,0.6396314458896044,0.8693686295110654,0.5788803505361919
820,0.7401631506055897,0.5180235532137619,0.99869891352857,0.6388763643438122,0.8694310320670798,0.578449958778787
821,0.7402720361351347,0.5179179367803922,0.9987141367217862,0.6381209421895495,0.8694930864284605,0.5780194394849709
822,0.7403803275617915,0.5178124093297807,0.9987292581069634,0.6373651813498966,0.8695547928343774,0.5775887953398386
823,0.7404880248599678,0.517706965331703,0.9987442773731141,0.6366090808421654,0.869616151116541,0.5771580230869342
824,0.7405951274159545,0.5176016033417968,0.9987591950517356,0.635852639883496,0.869677161233845,0.5767271216126464
825,0.7407016351083852,0.5174963249157387,0.9987740114097694,0.6350958696355713,0.8697378232590773,0.576296097275655
826,0.7408075478601472,0.51739113366052,0.9987887269046608,0.6343387546521054,0.869798137382404,0.5758649441563127
827,0.7409128650741366,0.517286024212945,0.9988033417685815,0.633581314264678,0.869858103421359,0.5754336692388116
828,0.7410175868565945,0.5171809975815547,0.9988178562268485,0.6328235382523288,0.8699177215417215,0.5750022679169418
829,0.7411217125874044,0.5170760556266774,0.9988322706587005,0.6320654400253638,0.8699769916230524,0.5745707478260206
830,0.7412252422209585,0.5169711852031829,0.9988465851253447,0.6313070072501533,0.8700359136731517,0.5741390962266681
831,0.7413281754492606,0.5168664072504969,0.9988608002496684,0.6305482607496754,0.8700944878494645,0.5737073340000862
832,0.7414305121579736,0.5167616992347495,0.9988749160659635,0.62978918309398,0.8701527141119685,0.5732754411643648
833,0.7415322518207849,0.5166570784524022,0.998888932998938,0.6290297870141146,0.8702105924098614,0.5728434327332583
834,0.7416333944720475,0.5165525328956493,0.9989028514353466,0.6282700747495089,0.870268122953697,0.5724113038225791
835,0.7417339395690091,0.51644806537733,0.9989166712001443,0.6275100413725112,0.8703253053845768,0.5719790533749206
836,0.7418338871967162,0.5163436793325538,0.998930393025501,0.626749691130715,0.8703821401111086,0.5715466852316344
837,0.7419332367333846,0.5162393682879634,0.9989440170835846,0.6259890306925747,0.8704386269084846,0.5711141994902691
838,0.7420319882763543,0.516135133436242,0.9989575437089528,0.6252280587663616,0.8704947659926536,0.5706815961013018
839,0.7421301414134724,0.5160309753082568,0.9989709727651536,0.6244667772334582,0.8705505570893131,0.5702488762708575
840,0.7422276959199035,0.5159268913869761,0.9989843048864472,0.6237051899920473,0.8706060004031753,0.5698160406895116
841,0.7423246514968653,0.5158228914445003,0.99899754042507,0.6229432928769374,0.8706610959609677,0.5693830921607188
842,0.7424210079561523,0.5157189564008062,0.9990106793839487,0.6221810945879093,0.8707158436700505,0.5689500254943578
843,0.74251676513717,0.5156150976597447,0.9990237222432344,0.6214185942861101,0.8707702436902023,0.5685168459729274
844,0.7426119226555765,0.5155113111189555,0.9990366689027015,0.6206557946257864,0.870824295779139,0.5680835528723709
845,0.7427064804682042,0.5154076006074175,0.9990495200972764,0.619892695611784,0.8708780002827403,0.5676501481096008
846,0.7428004381638714,0.5153039650869253,0.9990622757064314,0.6191293028820626,0.8709313569351513,0.567216633984494
847,0.7428937955100243,0.5152003973060596,0.9990749362028143,0.6183656079354849,0.8709843658564194,0.5667830026207723
848,0.7429865524481916,0.5150969040589931,0.9990875018463146,0.6176016219397571,0.8710370271472531,0.5663492629993752
849,0.743078708548539,0.514993479334692,0.9990999726399319,0.6168373479821385,0.8710893405942355,0.5659154136584152
850,0.7431702637545656,0.5148901225602746,0.9991123492841535,0.6160727902152916,0.8711413065193596,0.565481456387783
851,0.7432612176785985,0.5147868423646818,0.999124631318509,0.6153079388785834,0.8711929244985538,0.5650473906216326
852,0.7433515702608435,0.5146836244743237,0.9991368197919201,0.6145428062683425,0.8712441950263818,0.564613215371333
853,0.7434413211675627,0.5145804789451197,0.9991489143426888,0.6137773847424017,0.8712951177551258,0.5641789318437607
854,0.743530470165268,0.5144774017240755,0.9991609152941556,0.6130116830802368,0.8713456927297119,0.5637445424021561
855,0.7436190170927162,0.5143743932020229,0.9991728232443988,0.6122457062893406,0.8713959201685575,0.5633100497456818
856,0.7437069617746918,0.5142714527666132,0.9991846381044872,0.6114794480475008,0.8714457999395895,0.562875450407057
857,0.74379430385475,0.5141685746736838,0.9991963601988361,0.6107129209819938,0.8714953320267931,0.5624407478278388
858,0.743881043199581,0.5140657671400225,0.9992079897697002,0.609946116159059,0.8715445164846406,0.5620059416495408
859,0.7439671795960063,0.5139630219355945,0.999219527052324,0.6091790375415074,0.8715933533241651,0.561571029738551
860,0.7440527127926646,0.5138603453170736,0.9992309721404382,0.6084116880512029,0.8716418424665514,0.5611360166841383
861,0.7441376426220098,0.5137577314487815,0.999242325398795,0.6076440778189773,0.8716899840104024,0.5607009046338793
862,0.7442219689597862,0.5136551846990869,0.9992535870612809,0.6068761936980555,0.8717377780105335,0.5602656891985711
863,0.74430569133535,0.513552695643479,0.9992647573052755,0.6061080500973159,0.8717852243203128,0.5598303728703975
864,0.7443888097790934,0.5134502777052385,0.9992758364367811,0.605339639504505,0.8718323231079372,0.5593949586048718
865,0.7444713240398959,0.5133479131582825,0.9992868244087345,0.604570967440049,0.8718790742243152,0.5589594402991658
866,0.7445532337833122,0.5132456144272806,0.999297721698747,0.6038020467851832,0.8719254777410296,0.5585238306062319
867,0.7446345390101692,0.5131433769985525,0.9993085284524361,0.6030328602453959,0.8719715337313027,0.5580881186219742
868,0.744715239386326,0.5130412015872429,0.9993192448680093,0.6022634192602546,0.8720172421271677,0.5576523104237487
869,0.7447953347188018,0.5129390895509218,0.9993298710641806,0.6014937267697824,0.8720626028914912,0.5572164081603521
870,0.7448748248718655,0.5128370319610374,0.9993404075219761,0.6007237901903384,0.8721076161969208,0.5567804110756879
871,0.7449537096006413,0.5127350394744201,0.999350853967073,0.5999535964019853,0.8721522817838572,0.5563443179382027
872,0.7450319887331989,0.5126331043793059,0.9993612110504081,0.59918315624717,0.8721965998918035,0.5559081303132379
873,0.7451096620696268,0.5125312290219006,0.9993714787692987,0.5984124707338646,0.8722405704194627,0.5554718498778826
874,0.745186729364197,0.5124294083412068,0.999381657546776,0.5976415438778471,0.8722841934554866,0.5550354761095269
875,0.7452631904630395,0.512327648364963,0.9993917471932805,0.5968703775452369,0.8723274688281599,0.5545990129551
876,0.7453390451883996,0.5122259403735101,0.999401748022948,0.5960989739057965,0.8723703966056737,0.5541624571396533
877,0.7454142934430094,0.5121242878132772,0.9994116604719836,0.5953273297336618,0.8724129769574964,0.5537258087734696
878,0.7454889348243862,0.5120226953889981,0.9994214845596479,0.5945554436706056,0.8724552096920171,0.5532890695298018
879,0.7455629693354466,0.5119211663211423,0.9994312204625214,0.5937833266879301,0.8724970948989841,0.5528522465045362
880,0.7456363967890494,0.5118196838076365,0.9994408683737501,0.5930109813279799,0.8725386325813997,0.5524153325678083
881,0.7457092168978681,0.5117182517294886,0.9994504285499997,0.5922384034017579,0.8725798227239339,0.5519783275656233
882,0.7457814295135947,0.5116168791012107,0.9994599010453156,0.5914656013903641,0.8726206652794551,0.5515412402457873
883,0.7458530344464598,0.5115155602640364,0.9994692862132485,0.5906925711986606,0.8726611603298542,0.5511040657313485
884,0.7459240315449119,0.5114142919729681,0.999478584122619,0.5899193158928276,0.8727013078337655,0.5506668039328979
885,0.7459944206943606,0.5113130815099594,0.99948779493082,0.5891458366678963,0.8727411078125903,0.5502294590889278
886,0.746064201626338,0.5112119155578743,0.9994969189160605,0.5883721438999392,0.8727805602711993,0.5497920297289067
887,0.7461333742154654,0.5111108075939415,0.9995059560903838,0.5875982271851077,0.8728196651529246,0.5493545173895246
888,0.7462019383385845,0.5110097444167883,0.999514906810463,0.5868240888334769,0.8728584225745237,0.5489169166251326
889,0.7462698936403853,0.5109087413525608,0.9995237711381593,0.586049741382096,0.8728968323892723,0.5484792413673284
890,0.7463372401468509,0.5108077773352051,0.9995325493400122,0.5852751859195163,0.8729348947434316,0.5480414816273607
891,0.7464039776188119,0.5107068708512206,0.9995412414705844,0.5845004124732828,0.8729726095446981,0.5476036416622516
892,0.7464701058989938,0.5106060139565769,0.9995498476943022,0.583725435299348,0.8730099767966479,0.5471657246279624
893,0.7465356247781872,0.5105052028241365,0.9995583682745218,0.5829502432843686,0.8730469965263545,0.5467277230542525
894,0.7466005341943792,0.5104044383774022,0.9995668032679222,0.5821748595254062,0.8730836687311507,0.5462896489514042
895,0.7466648339423713,0.5103037223397823,0.9995751529580654,0.5813992656662473,0.8731199934502183,0.5458514940030148
896,0.7467285238029815,0.5102030595248599,0.9995834174215292,0.5806234618288818,0.8731559706122554,0.5454132606768709
897,0.7467916036886797,0.5101024341753465,0.9995915967659539,0.5798474715760268,0.8731916002273168,0.5449749528756866
898,0.7468540734320297,0.5100018574416286,0.9995996912808245,0.5790712707246819,0.8732268823564271,0.5445365640831552
899,0.7469159327800455,0.5099013294922321,0.9996077010615426,0.5782948820642901,0.8732618169207941,0.5440981057782611
900,0.7469771817350542,0.5098008431479235,0.9996156261831304,0.5775183039248672,0.8732964039590922,0.5436595735363954
901,0.7470378201233584,0.5097004041815604,0.9996234668576702,0.5767415297317771,0.8733306434905144,0.5432209669566688
902,0.7470978476820226,0.509600012849039,0.9996312232693976,0.5759645688505017,0.87336453547571,0.5427822908497704
903,0.7471572643392665,0.5094996613614771,0.9996388955628128,0.5751874158350623,0.8733980799510397,0.5423435385982697
904,0.7472160699586969,0.5093993553717152,0.9996464838310086,0.5744100761492517,0.8734312768948528,0.5419047157604835
905,0.7472742643954103,0.5092990908027538,0.9996539882218181,0.5736325541796017,0.8734641263086143,0.5414658224911777
906,0.7473318474643307,0.5091988650237923,0.9996614089013611,0.5728548600997367,0.8734966281828459,0.5410268625617645
907,0.7473888190229585,0.5090986877302632,0.999668746038945,0.5720769677947062,0.8735287825309517,0.5405878277624847
908,0.7474451789569412,0.508998546473117,0.9996759997322082,0.5712989066218952,0.8735605893445747,0.5401487265475061
909,0.7475009271302779,0.5088984489709234,0.9996831700424458,0.5705206691140705,0.8735920485863619,0.539709559042497
910,0.747556063403505,0.5087983968700335,0.9996902572826853,0.5697422598590545,0.8736231603430952,0.5392703283645439
911,0.7476105876273269,0.5086983789449782,0.9996972614760178,0.5689636768140096,0.8736539245516723,0.5388310278794939
912,0.7476644996689024,0.5085983998881298,0.9997041827241897,0.5681849157848016,0.873684341196546,0.5383916578364657
913,0.7477177993892496,0.5084984597860616,0.9997110212291602,0.5674059976694931,0.8737144103092049,0.5379522287277774
914,0.7477704866672646,0.5083985637436641,0.9997177771071394,0.5666269017893896,0.873744131887202,0.5375127327665268
915,0.7478225613959555,0.5082986991115684,0.9997244505115397,0.5658476457606071,0.8737735059537476,0.5370731724360878
916,0.7478740233993557,0.5081988780865746,0.9997310414545565,0.5650682291703478,0.873802532426956,0.5366335536284612
917,0.747924872615575,0.5080990927942455,0.9997375501598738,0.5642886546861178,0.8738312113877245,0.5361938737401817
918,0.7479751088474847,0.5079993399658389,0.9997439767202053,0.5635089098734504,0.873859542783845,0.5357541249196447
919,0.7480247319653017,0.5078996308815726,0.9997503212989505,0.5627290182634186,0.8738875266321261,0.5353143245724956
920,0.748073741945043,0.5077999535646971,0.9997565839066778,0.5619489711969071,0.8739151629258604,0.5348744623808022
921,0.7481221385632915,0.5077003127258042,0.999762764754123,0.5611687634226226,0.8739424516587072,0.5344345380742134
922,0.7481699217317308,0.5076007010180171,0.9997688639522869,0.5603884123965096,0.8739693928420089,0.5339945567072634
923,0.7482170913472884,0.507501134677826,0.9997748815978809,0.5596079110477028,0.8739959864725846,0.5335545228627644
924,0.7482636473067954,0.5074015920894901,0.9997808178504283,0.5588272559743901,0.8740222325786118,0.5331144240319401
925,0.7483095894540404,0.5073020854989514,0.9997866726809391,0.5580464640932508,0.8740481310674897,0.5326742747961011
926,0.7483549176989037,0.5072026169015804,0.9997924463392384,0.5572655171785813,0.8740736820190711,0.5322340670400809
927,0.7483996319089401,0.5071031747384573,0.9997981389033369,0.5564844392682807,0.8740988854061384,0.531793807003369
928,0.7484437320062709,0.5070037691083842,0.9998037504296642,0.5557032146016252,0.8741237412179675,0.5313534918550047
929,0.7484872178771198,0.5069043990061657,0.9998092811052235,0.5549218557712611,0.8741482494911716,0.5309131273887133
930,0.7485300893724944,0.5068050487646963,0.9998147309206284,0.5541403678325263,0.8741724101465614,0.5304727082986114
931,0.7485723464410856,0.5067057375769637,0.9998201001246423,0.5533587365842861,0.874196223282864,0.530032237080625
932,0.7486139889388286,0.5066064585136905,0.9998253886539706,0.552576975218432,0.8742196887963996,0.5295917168660612
933,0.748655016795289,0.5065071999739974,0.9998305967161907,0.5517950857686358,0.8742428067557398,0.5291511428713166
934,0.7486954298806049,0.5064079795963057,0.9998357243620661,0.551013063482003,0.8742655771213355,0.5287105215391543
935,0.7487352281063948,0.5063087858389376,0.9998407717384451,0.5502309228797109,0.87428799992242,0.5282698543593243
936,0.7487744113808448,0.5062096198475063,0.9998457388994183,0.5494486544401296,0.8743100751401316,0.527829137143818
937,0.7488129795735352,0.506110485728027,0.9998506259326234,0.5486662630117767,0.8743318027530793,0.5273883743699018
938,0.7488509326381843,0.5060113677460804,0.9998554329434612,0.547883750155686,0.8743531827908227,0.5269475589508832
939,0.7488882704589884,0.5059122876929748,0.9998601600199637,0.5471011236389554,0.874374215239476,0.5265067056659651
940,0.7489249929374939,0.5058132302985386,0.9998648072665617,0.5463183747123714,0.8743949001020278,0.526065802505455
941,0.7489610999840691,0.5057142051487822,0.9998693747103062,0.5455355196878224,0.8744152373471876,0.5256248624183023
942,0.7489965915154506,0.5056151964604696,0.9998738625336683,0.5447525455829156,0.8744352270245594,0.5251838710216926
943,0.7490314674481642,0.5055162174734605,0.9998782707339586,0.5439694578183722,0.8744548690910614,0.5247428376459164
944,0.7490657276895977,0.505417264830947,0.9998825994021547,0.5431862616072747,0.8744741635458761,0.5243017632191108
945,0.7490993721391745,0.5053183325947619,0.9998868486593672,0.5424029622377653,0.8744931103992708,0.5238606474162636
946,0.7491324007455432,0.505219426395809,0.999891018571291,0.541619558426506,0.8745117096584172,0.5234194924111575
947,0.7491648134106081,0.5051205472916994,0.999895109207686,0.5408360547570397,0.8745299613091471,0.5229783010243696
948,0.7491966100392685,0.5050216854839553,0.999899120656071,0.5400524428689146,0.8745478653476697,0.522537064176435
949,0.7492277905886231,0.504922846098323,0.9999030529590307,0.539268738977601,0.8745654217738269,0.522095792537962
950,0.7492583549446822,0.5048240338307071,0.9999069062270783,0.5384849345363667,0.8745826305858803,0.5216544841835369
951,0.7492883030570218,0.5047252451804027,0.9999106804967868,0.5377010386190664,0.8745994917769042,0.5212131418997346
952,0.7493176348432182,0.5046264674836236,0.9999143758796993,0.5369170436489812,0.8746160053614588,0.5207717555663024
953,0.7493463502386739,0.5045277236358421,0.9999179923947306,0.5361329559603039,0.8746321713167022,0.520330339798073
954,0.7493744491573594,0.5044289921538118,0.9999215301612756,0.5353487853255536,0.8746479896593176,0.5198888887396826
955,0.7494019315332093,0.5043302802934267,0.9999249892132016,0.5345645288247879,0.8746634603732055,0.5194474045591073
956,0.74942879731003,0.5042315863823894,0.9999283696087634,0.5337801791320327,0.8746785834593966,0.519005882757211
957,0.7494550464053102,0.5041329181966694,0.9999316714377072,0.5329957468133207,0.8746933589215087,0.5185643325049951
958,0.7494806787612385,0.5040342660290353,0.9999348947479538,0.532211235736395,0.8747077867545962,0.5181227508827151
959,0.7495056943223708,0.5039356289505502,0.9999380395754884,0.5314266450222516,0.8747218669489296,0.517681136986401
960,0.7495300930124885,0.5038370080669123,0.9999411060171115,0.5306419766106688,0.8747355995148001,0.5172394923387906
961,0.7495538747808412,0.5037384116230844,0.9999440940985886,0.5298572324416151,0.8747489844397149,0.5167978220323497
962,0.7495770395686576,0.503639824632953,0.9999470039042915,0.5290724215309464,0.8747620217364745,0.5163561230819497
963,0.7495995873156052,0.5035412576742972,0.9999498354612739,0.528287529391977,0.8747747113884395,0.5159143935331372
964,0.7496215179706185,0.5034427071023174,0.9999525888414198,0.5275025700004303,0.8747870534060191,0.5154726385513739
965,0.7496428314697109,0.5033441730754373,0.9999552640787566,0.5267175405693165,0.8747990477742338,0.5150308568223769
966,0.7496635277745956,0.5032456528832115,0.9999578612444988,0.5259324431460608,0.8748106945095472,0.5145890480146362
967,0.7496836068167059,0.5031471482716221,0.9999603803596845,0.5251472885498427,0.8748219935881951,0.5141472184107324
968,0.7497030685568269,0.5030486564322423,0.9999628214897891,0.5243620650446164,0.874832945023308,0.5137053607384293
969,0.7497219129493217,0.502950177395043,0.9999651846780514,0.523576784676163,0.8748435488136865,0.5132634810356029
970,0.7497401399437655,0.5028517095822213,0.9999674699553751,0.5227914502493175,0.8748538049495703,0.5128215799157694
971,0.7497577494899297,0.5027532605018674,0.9999696773738126,0.522006052509328,0.8748637134318711,0.5123796565055977
972,0.7497747415529554,0.5026548249293538,0.9999718069785615,0.5212206036744633,0.8748732742657584,0.5119377143019086
973,0.7497911160871935,0.5025563909155131,0.9999738588008875,0.5204351048919973,0.8748824874440405,0.5114957479037552
974,0.7498068730498896,0.5024579735004918,0.9999758328810538,0.519649551892849,0.8748913529654717,0.5110537626966705
975,0.7498220124061403,0.5023595681593489,0.9999777292564397,0.5188639463393687,0.8748998708312901,0.5106117572493588
976,0.7498365341167398,0.5022611774345613,0.9999795479651855,0.5180783063882706,0.8749080410409626,0.510169741911416
977,0.7498504381443581,0.5021627936562858,0.9999812890309857,0.5172926064059189,0.8749158635876719,0.5097277000311023
978,0.7498637244588346,0.5020644138834959,0.9999829524906731,0.5165068713380674,0.8749233384747539,0.5092856426107817
979,0.7498763930231584,0.5019660482331749,0.999984538381583,0.5157210954595706,0.8749304657023707,0.5088435718463727
980,0.7498884438059897,0.5018676973007208,0.999986046720659,0.5149352842439896,0.8749372452633244,0.5084014907723552
981,0.7498998767805107,0.5017693473191612,0.9999874775462475,0.5141494336497486,0.8749436771633792,0.5079593904844549
982,0.7499106919159799,0.5016710096491512,0.9999888308807703,0.513363542387763,0.8749497613983751,0.5075172760184572
983,0.749920889187712,0.5015726693890603,0.999990106748209,0.5125776226946979,0.8749554979679606,0.5070751460418791
984,0.7499304685680219,0.5014743434093806,0.9999913051704649,0.5117916719054385,0.8749608868692433,0.5066330076574095
985,0.7499394300353088,0.5013760248319383,0.9999924261740283,0.511005691963124,0.8749659281046686,0.5061908583975312
986,0.7499477735659915,0.5012777154171129,0.9999934697774309,0.5102196848109654,0.8749706216717112,0.505748700114039
987,0.7499554991408481,0.5011794033646811,0.999994436000351,0.5094336523922436,0.8749749675705996,0.5053065278784623
988,0.7499626067395848,0.5010811030129713,0.9999953248591373,0.5086475966502985,0.8749789657993611,0.5048643498316349
989,0.74996909634568,0.5009828117952894,0.9999961363721301,0.5078615209382815,0.8749826163589051,0.5044221663667854
990,0.7499749679418204,0.5008845109002795,0.9999968705523333,0.5070754244777227,0.8749859192470768,0.5039799676890011
991,0.7499802215144682,0.5007862244839971,0.999997527414289,0.5062893118923832,0.8749888744643786,0.5035377681881902
992,0.7499848570503755,0.5006879378344238,0.9999981069700336,0.5055031793190424,0.8749914820102045,0.5030955585767332
993,0.7499888745378005,0.5005896564222323,0.9999986092303277,0.5047170361129584,0.8749937418840641,0.5026533462675953
994,0.7499922739670327,0.5004913786260217,0.999999034203962,0.5039308812447442,0.8749956540854973,0.5022111299353829
995,0.7499950553296809,0.5003931010188855,0.9999993818990367,0.5031447214782873,0.8749972186143589,0.5017689112485864
996,0.7499972186189433,0.5002948211121103,0.9999996523219542,0.5023585442965256,0.8749984354704488,0.5013266827043179
997,0.7499987638293715,0.5001965556645899,0.9999998454776222,0.5015723694947234,0.8749993046534968,0.5008844625796567
998,0.7499996909571638,0.5000982731168738,0.9999999613695962,0.5007861898634021,0.87499982616338,0.500442231490138
999,0.7500000000000098,0.5000000000000094,1.0000000000000195,0.500000000000013,0.8750000000000147,0.5000000000000112


==> test_gradient_plot.csv <==
target,step,f_ab,f_ae,round
0.6762894180632328,0,0.5954298858969854,0.8159308980868898,1
0.6762894180632328,1,0.6310147746172178,0.8386606019622109,1
0.6762894180632328,2,0.653575683081415,0.8418054840646346,1
0.6762894180632328,3,0.6684129712218962,0.8476641716821754,1
0.6762894180632328,4,0.6758097086343959,0.8614422806811971,1
0.6762894180632328,5,0.6764436008816728,0.8793950186217816,1
0.6762894180632328,6,0.6727730175030971,0.8955790252542158,1
0.6762894180632328,7,0.669149710851827,0.9051848214230664,1
0.6762894180632328,8,0.66936337523005,0.9071147552007208,1
0.6762894180632328,9,0.6725644752197404,0.9037961280383076,1
0.6762894180632328,10,0.676260974975627,0.8992244783576078,1
0.6762894180632328,11,0.6787411178480268,0.8965905478784751,1
0.6762894180632328,12,0.6791382910800313,0.8969974864580907,1
0.6762894180632328,13,0.6772219397692805,0.8998040408931107,1
0.6762894180632328,14,0.6736231097647569,0.90351037998258,1
0.6762894180632328,15,0.6702545040100815,0.9067310557253344,1
0.6762894180632328,16,0.6695753436455624,0.9089903425943532,1
0.6762894180632328,17,0.6722766336549255,0.9108242252885476,1
0.6762894180632328,18,0.6762794526210437,0.9133255848052494,1
0.6762894180632328,19,0.6778456736136085,0.9178075695493636,1
0.6762894180632328,20,0.6750328425236082,0.9248184621752664,1
0.6762894180632328,21,0.6697860673654562,0.9329580420778312,1
0.6762894180632328,22,0.6664235738318648,0.9396366705293502,1
0.6762894180632328,23,0.6674044161566127,0.9430732009469948,1
0.6762894180632328,24,0.6709503854997816,0.9437353727894052,1
0.6762894180632328,25,0.6733382466625034,0.9441176402179856,1
0.6762894180632328,26,0.6722282961411055,0.946616959042384,1
0.6762894180632328,27,0.6687084760656667,0.9511300630255268,1
0.6762894180632328,28,0.6660791806072225,0.9554324640036392,1
0.6762894180632328,29,0.6669659209824299,0.9572037703324088,1
0.6762894180632328,30,0.6700815327199943,0.9563953228939208,1
0.6762894180632328,31,0.671470730445743,0.9553726500142068,1
0.6762894180632328,32,0.6694579335847923,0.9559003520525062,1
0.6762894180632328,33,0.6669599861748687,0.9569436471083852,1
0.6762894180632328,34,0.6676435654861683,0.9567746760532954,1
0.6762894180632328,35,0.6705231925553716,0.9558147726815078,1
0.6762894180632328,36,0.6715882192286915,0.9559809820647008,1
0.6762894180632328,37,0.6697067945904215,0.9576911867921226,1
0.6762894180632328,38,0.668053240606628,0.9592517615165098,1
0.6762894180632328,39,0.6693924851768958,0.9595479561019542,1
0.6762894180632328,40,0.6718052569067673,0.9596357213388989,1
0.6762894180632328,41,0.6717087564135525,0.961049578188308,1
0.6762894180632328,42,0.6696101422208853,0.9632111057786528,1
0.6762894180632328,43,0.6693828947279579,0.9642342475110428,1
0.6762894180632328,44,0.6715908994527793,0.9639724253577115,1
0.6762894180632328,45,0.672437255795562,0.9641483267037264,1
0.6762894180632328,46,0.6707162252342073,0.9653128735431884,1
0.6762894180632328,47,0.66989039217716,0.9659892053243462,1
0.6762894180632328,48,0.6714832100746195,0.9655349718420568,1
0.6762894180632328,49,0.6724681827944078,0.9651390579171024,1
0.6762894180632328,50,0.6712067876436475,0.9655489885713916,1
0.6762894180632328,51,0.6702628822931253,0.9658814190514368,1
0.6762894180632328,52,0.6714053962984465,0.9655674821559976,1
0.6762894180632328,53,0.6724014639608761,0.9654673958767532,1
0.6762894180632328,54,0.6714125009174038,0.966220757488488,1
0.6762894180632328,55,0.670502789528676,0.9669126304224228,1
0.6762894180632328,56,0.6715196706823965,0.9668059307417692,1
0.6762894180632328,57,0.6723369266773124,0.9667544202159806,1
0.6762894180632328,58,0.6713380874917315,0.9674166779707116,1
0.6762894180632328,59,0.6708007039669381,0.967893054334756,1
0.6762894180632328,60,0.6718856831454318,0.9677076262700476,1
0.6762894180632328,61,0.6721664681324246,0.9677386572155622,1
0.6762894180632328,62,0.6711265468632954,0.9681880826799452,1
0.6762894180632328,63,0.6711625301339494,0.9681969119564592,1
0.6762894180632328,64,0.6720864574375918,0.9678724749156632,1
0.6762894180632328,65,0.6717071559294365,0.9680575019468356,1
0.6762894180632328,66,0.670910835497538,0.96841049746186,1
0.6762894180632328,67,0.6714679528918115,0.9682469316838443,1
0.6762894180632328,68,0.6718922514275547,0.9681446144816024,1
0.6762894180632328,69,0.6711365085691443,0.9685310127618592,1
0.6762894180632328,70,0.6710361159670271,0.9686797473289892,1
0.6762894180632328,71,0.6717611627750397,0.9685029926187344,1
0.6762894180632328,72,0.6715595089009498,0.9686700389471782,1
0.6762894180632328,73,0.671068724649616,0.9689254514419324,1
0.6762894180632328,74,0.6715792993662271,0.9687847017033748,1
0.6762894180632328,75,0.6718977504938974,0.9687143746573116,1
0.6762894180632328,76,0.6713945788800104,0.96894313683286,1
0.6762894180632328,77,0.6714639500072039,0.9689373151609028,1
0.6762894180632328,78,0.6719796947716546,0.9687523006503894,1
0.6762894180632328,79,0.671708154833325,0.9688588277873852,1
0.6762894180632328,80,0.6714286694549942,0.9689813925477362,1
0.6762894180632328,81,0.6718441629678473,0.9688643361018376,1
0.6762894180632328,82,0.6718359454365624,0.9689076893225184,1
0.6762894180632328,83,0.6714226501519152,0.9690969089170106,1
0.6762894180632328,84,0.6716281719166123,0.9690518544924516,1
0.6762894180632328,85,0.6718203797771622,0.9690087646496602,1
0.6762894180632328,86,0.6714586242187552,0.9691730193461012,1
0.6762894180632328,87,0.6714800020409789,0.9691899435089018,1
0.6762894180632328,88,0.6717752149886489,0.9690968650761184,1
0.6762894180632328,89,0.671550128513722,0.9691942831684526,1
0.6762894180632328,90,0.6714644743421008,0.969236965330018,1
0.6762894180632328,91,0.6717708284818324,0.969133746683434,1
0.6762894180632328,92,0.6716602643559639,0.9691870080349932,1
0.6762894180632328,93,0.6715091880361652,0.9692550926726182,1
0.6762894180632328,94,0.6717615334615638,0.9691751403392936,1
0.6762894180632328,95,0.6717146082727383,0.9692085137594286,1
0.6762894180632328,96,0.6715260162421195,0.9692955756267604,1
0.6762894180632328,97,0.6717146522602027,0.9692413870481632,1
0.6762894180632328,98,0.671708892030936,0.9692557777765912,1
0.6762894180632328,99,0.671524305535564,0.9693341134346248,1
0.9317977813599934,0,0.6359730687024563,0.5251271258304483,2
0.9317977813599934,1,0.6808637492491578,0.5056170515495322,2
0.9317977813599934,2,0.7302086349769222,0.4981624251227829,2
0.9317977813599934,3,0.7848573025092904,0.50366374047389,2
0.9317977813599934,4,0.838548472595364,0.5159640712970561,2
0.9317977813599934,5,0.8848699402968854,0.5291383698041954,2
0.9317977813599934,6,0.9189445062112792,0.5437585998931288,2
0.9317977813599934,7,0.9376555673219538,0.5627418098228429,2
0.9317977813599934,8,0.9396210776337992,0.5862493865496308,2
0.9317977813599934,9,0.9249614934218292,0.6123769421749332,2
0.9317977813599934,10,0.8994401254284647,0.6357756121173845,2
0.9317977813599934,11,0.892776735248029,0.6423610601654887,2
0.9317977813599934,12,0.9009497899256298,0.6395179738339818,2
0.9317977813599934,13,0.9134955472782552,0.6321530886416292,2
0.9317977813599934,14,0.9234828005315808,0.6235321695748199,2
0.9317977813599934,15,0.9279234973947488,0.6171207019211221,2
0.9317977813599934,16,0.9272268981620172,0.6150281889371251,2
0.9317977813599934,17,0.9230152527241962,0.6175320954235326,2
0.9317977813599934,18,0.9169039370470108,0.6236973642527934,2
0.9317977813599934,19,0.9103302502422348,0.6319500989001964,2
0.9317977813599934,20,0.9046071771950264,0.6405028435027119,2
0.9317977813599934,21,0.9008280198131228,0.6477820048861338,2
0.9317977813599934,22,0.8996162712574428,0.6528407614725082,2
0.9317977813599934,23,0.9009265754825728,0.6556010665574503,2
0.9317977813599934,24,0.9040880113324692,0.6568359115724145,2
0.9317977813599934,25,0.908068043751553,0.6579422101415117,2
0.9317977813599934,26,0.9117846240763224,0.6605636637358594,2
0.9317977813599934,27,0.9143219872247044,0.6661135950782284,2
0.9317977813599934,28,0.9150373725923546,0.675299922424166,2
0.9317977813599934,29,0.9136669290719718,0.6877601203152086,2
0.9317977813599934,30,0.910540124304766,0.7018858269192141,2
0.9317977813599934,31,0.9068333699109968,0.7149829496637746,2
0.9317977813599934,32,0.9044421101695344,0.7240446783295235,2
0.9317977813599934,33,0.9049786714232932,0.7271702330271941,2
0.9317977813599934,34,0.9085072651589692,0.7247168249913634,2
0.9317977813599934,35,0.9134429580078698,0.7191923829787585,2
0.9317977813599934,36,0.917612967179458,0.7140735653855919,2
0.9317977813599934,37,0.919408191353322,0.7121310078134019,2
0.9317977813599934,38,0.9183646997855396,0.7141393136807148,2
0.9317977813599934,39,0.9152716399846034,0.7187113059678485,2
0.9317977813599934,40,0.9120150661207777,0.72314905604452,2
0.9317977813599934,41,0.9107666266372016,0.724946269356328,2
0.9317977813599934,42,0.9124529276854928,0.723310472837191,2
0.9317977813599934,43,0.9159958236948528,0.7195900937122058,2
0.9317977813599934,44,0.9192293619459752,0.7163606041984991,2
0.9317977813599934,45,0.920405659941181,0.7158288999438106,2
0.9317977813599934,46,0.9191031609918904,0.7184940352332472,2
0.9317977813599934,47,0.9163257583165044,0.7229473463430806,2
0.9317977813599934,48,0.9139890152035136,0.726831659278437,2
0.9317977813599934,49,0.91372094079981,0.7283841351441313,2
0.9317977813599934,50,0.9155963873791972,0.7275926430315786,2
0.9317977813599934,51,0.9181568312259352,0.7260945450868234,2
0.9317977813599934,52,0.9196486603094164,0.7259820818898295,2
0.9317977813599934,53,0.919212433349066,0.7283664819923599,2
0.9317977813599934,54,0.9172794510146745,0.732699552941167,2
0.9317977813599934,55,0.9152290982971552,0.7372545515714011,2
0.9317977813599934,56,0.9144717579462578,0.7403563402139914,2
0.9317977813599934,57,0.91539048831532,0.7415227530451518,2
0.9317977813599934,58,0.9171032281202935,0.7416827507033035,2
0.9317977813599934,59,0.918274603900351,0.7423744070764369,2
0.9317977813599934,60,0.9181109431604416,0.7445854958930467,2
0.9317977813599934,61,0.9167916417829765,0.7480954941365731,2
0.9317977813599934,62,0.9152523148376044,0.7517313324322842,2
0.9317977813599934,63,0.914515524683692,0.7542624873939792,2
0.9317977813599934,64,0.9149431584149568,0.7552786570372331,2
0.9317977813599934,65,0.9160171260058372,0.7554222911654741,2
0.9317977813599934,66,0.9168302880565145,0.7558604003514747,2
0.9317977813599934,67,0.9167705752112404,0.7574495752835764,2
0.9317977813599934,68,0.915868772677882,0.7602010640114991,2
0.9317977813599934,69,0.9147012301863674,0.7633586713543006,2
0.9317977813599934,70,0.9139750390878998,0.7659657239900411,2
0.9317977813599934,71,0.9140318920601572,0.7675194078552627,2
0.9317977813599934,72,0.9146298651306508,0.7682641670695255,2
0.9317977813599934,73,0.915181906055898,0.7689366582103081,2
0.9317977813599934,74,0.9152095139858446,0.7701895396009842,2
0.9317977813599934,75,0.9146471155504804,0.7721311230811526,2
0.9317977813599934,76,0.9138424343256116,0.7742867697973639,2
0.9317977813599934,77,0.9132954533986766,0.7759720955710228,2
0.9317977813599934,78,0.9132980016615222,0.7767980402797444,2
0.9317977813599934,79,0.9137333006515376,0.7769381242180571,2
0.9317977813599934,80,0.9141982934675548,0.7769685132925048,2
0.9317977813599934,81,0.914321851532021,0.7774300352208429,2
0.9317977813599934,82,0.9140132654945454,0.778454887351011,2
0.9317977813599934,83,0.9134917894044612,0.779712156226342,2
0.9317977813599934,84,0.9131102061380854,0.7806781996251984,2
0.9317977813599934,85,0.9130943162048284,0.7810222629237602,2
0.9317977813599934,86,0.913385903946133,0.7808284108959409,2
0.9317977813599934,87,0.9137108890774852,0.780502888042257,2
0.9317977813599934,88,0.9138002102542976,0.7804597219994116,2
0.9317977813599934,89,0.9135789699171376,0.7808316460557247,2
0.9317977813599934,90,0.9132004362014088,0.7814068111930003,2
0.9317977813599934,91,0.9129210414260096,0.7818152652789185,2
0.9317977813599934,92,0.912907126982214,0.7818165064447357,2
0.9317977813599934,93,0.913116704090095,0.7814726246597417,2
0.9317977813599934,94,0.9133482216978146,0.7810825860203163,2
0.9317977813599934,95,0.9134060792383468,0.7809433538558977,2
0.9317977813599934,96,0.9132440704215076,0.7811315618311782,2
0.9317977813599934,97,0.9129866068006316,0.7814665995332948,2
0.9317977813599934,98,0.9128237426070382,0.7816695903896519,2
0.9317977813599934,99,0.912861139779478,0.7815870152614525,2
0.5400163841389441,0,0.5037115731534783,0.6840188875130571,3
0.5400163841389441,1,0.5188633317908075,0.750379151345283,3
0.5400163841389441,2,0.52816049354854,0.7933507474613839,3
0.5400163841389441,3,0.5429650455120774,0.8152593662175291,3
0.5400163841389441,4,0.5474781324421325,0.8294648577694161,3
0.5400163841389441,5,0.5354746922471253,0.8456569803536985,3
0.5400163841389441,6,0.5306137851770985,0.8656056576575389,3
0.5400163841389441,7,0.5415249894202862,0.8889114847717722,3
0.5400163841389441,8,0.5474867701191554,0.91286259922207,3
0.5400163841389441,9,0.5402184995444502,0.9344875825010128,3
0.5400163841389441,10,0.5319366653528209,0.950130919619799,3
0.5400163841389441,11,0.5334661022875541,0.9586897918443394,3
0.5400163841389441,12,0.5400553892205766,0.9617344327366598,3
0.5400163841389441,13,0.5432743378346713,0.962321742702471,3
0.5400163841389441,14,0.5404388935291856,0.9630339963977916,3
0.5400163841389441,15,0.5355685975999287,0.9645795040259956,3
0.5400163841389441,16,0.5335650396064329,0.9667173971577224,3
0.5400163841389441,17,0.5357428001606372,0.968955868216256,3
0.5400163841389441,18,0.5396649116248501,0.9709869744644284,3
0.5400163841389441,19,0.5416496959564447,0.9729685233051374,3
0.5400163841389441,20,0.5400898392199708,0.9751022041111376,3
0.5400163841389441,21,0.536811036402221,0.977202436244584,3
0.5400163841389441,22,0.5351363741449853,0.9790634504678088,3
0.5400163841389441,23,0.5366587425107641,0.980837363082317,3
0.5400163841389441,24,0.5397310261067638,0.98289457963609,3
0.5400163841389441,25,0.5412084182223833,0.98559968052251,3
0.5400163841389441,26,0.5396879701771553,0.988907269971393,3
0.5400163841389441,27,0.5369084585855398,0.9921516472364182,3
0.5400163841389441,28,0.5357804041758367,0.9945524273329656,3
0.5400163841389441,29,0.5372720195325053,0.99574950362885,3
0.5400163841389441,30,0.5395653798443218,0.9959454631684151,3
0.5400163841389441,31,0.5401334333859675,0.9956977264024331,3
0.5400163841389441,32,0.5384734120582522,0.9953594996313484,3
0.5400163841389441,33,0.5365105972554407,0.9948532776461368,3
0.5400163841389441,34,0.5363621003759823,0.994046184948146,3
0.5400163841389441,35,0.5380240374013011,0.9930813162224664,3
0.5400163841389441,36,0.5395086809676081,0.9923765864294424,3
0.5400163841389441,37,0.5391626746104033,0.9922952233365848,3
0.5400163841389441,38,0.5375201322062662,0.9927641461047004,3
0.5400163841389441,39,0.536568484901403,0.9934099954473224,3
0.5400163841389441,40,0.5373892134018621,0.9939755668343054,3
0.5400163841389441,41,0.538911165524771,0.9944933431557976,3
0.5400163841389441,42,0.5392881290790839,0.9951229047161082,3
0.5400163841389441,43,0.5381950673442814,0.9958184937242268,3
0.5400163841389441,44,0.5371652638140464,0.9963087366705132,3
0.5400163841389441,45,0.5375582083296881,0.9964349973634664,3
0.5400163841389441,46,0.5388005740687309,0.9963316057688048,3
0.5400163841389441,47,0.5392375102128167,0.9962832352446208,3
0.5400163841389441,48,0.5383710522494196,0.9964040637007954,3
0.5400163841389441,49,0.5374542554893706,0.9965338196733904,3
0.5400163841389441,50,0.5377119247790033,0.9965033107129754,3
0.5400163841389441,51,0.5386913582171464,0.9963609992462034,3
0.5400163841389441,52,0.5389847244423811,0.9963087441672094,3
0.5400163841389441,53,0.5382297253463815,0.9964281226453,3
0.5400163841389441,54,0.5375625788886669,0.9965901149215172,3
0.5400163841389441,55,0.537934304652573,0.9966874109299668,3
0.5400163841389441,56,0.5387503207756202,0.9967958303370418,3
0.5400163841389441,57,0.5388093520983893,0.9970418604740044,3
0.5400163841389441,58,0.538117237157375,0.997361797188019,3
0.5400163841389441,59,0.5378263095081521,0.9975503977270636,3
0.5400163841389441,60,0.5384092283671619,0.9975369589340096,3
0.5400163841389441,61,0.5389368572226166,0.9974604346225098,3
0.5400163841389441,62,0.5386155272621764,0.9974551199447556,3
0.5400163841389441,63,0.538070029926609,0.9974721627405704,3
0.5400163841389441,64,0.5382508854636718,0.9974190828881422,3
0.5400163841389441,65,0.538827554218255,0.997343529218572,3
0.5400163841389441,66,0.5388113355909049,0.9973592378373562,3
0.5400163841389441,67,0.538283763520821,0.9974461876883844,3
0.5400163841389441,68,0.5381974101057576,0.9974832813310284,3
0.5400163841389441,69,0.5386648024266711,0.997456118206651,3
0.5400163841389441,70,0.5388155470590903,0.9974702527883424,3
0.5400163841389441,71,0.5384078416761366,0.9975542431641514,3
0.5400163841389441,72,0.5382236380740366,0.9976083101539304,3
0.5400163841389441,73,0.5385872471427021,0.9975888379870764,3
0.5400163841389441,74,0.5388013861633354,0.9975759621929476,3
0.5400163841389441,75,0.5384994621348066,0.9976133360365808,3
0.5400163841389441,76,0.5383079487627451,0.9976289511205344,3
0.5400163841389441,77,0.5386003806840863,0.997585079912187,3
0.5400163841389441,78,0.5387985549038484,0.997554447322844,3
0.5400163841389441,79,0.5385443027146988,0.997582724431742,3
0.5400163841389441,80,0.538382158591225,0.9976088298657352,3
0.5400163841389441,81,0.5386309026166909,0.9975961241205094,3
0.5400163841389441,82,0.5387652435299554,0.9976016716547208,3
0.5400163841389441,83,0.5385231357537485,0.9976520349798376,3
0.5400163841389441,84,0.5384186168768746,0.9976844759490406,3
0.5400163841389441,85,0.5386440188773948,0.9976738836048066,3
0.5400163841389441,86,0.5386991001902488,0.9976766107854154,3
0.5400163841389441,87,0.5384764568415846,0.9977066332040484,3
0.5400163841389441,88,0.5384603119925013,0.9977106072292564,3
0.5400163841389441,89,0.5386662649171198,0.9976895147775602,3
0.5400163841389441,90,0.5386397349714864,0.9976974321279152,3
0.5400163841389441,91,0.5384623013925478,0.9977244284404642,3
0.5400163841389441,92,0.5385378663869922,0.9977229219665564,3
0.5400163841389441,93,0.5386871445559207,0.9977130806337356,3
0.5400163841389441,94,0.5385807780298665,0.9977329391317992,3
0.5400163841389441,95,0.5384807377575098,0.9977526401410312,3
0.5400163841389441,96,0.5386120980205533,0.9977463929786826,3
0.5400163841389441,97,0.5386573659216094,0.9977497672964838,3
0.5400163841389441,98,0.5385182621375862,0.9977729299759176,3
0.5400163841389441,99,0.5385264200162003,0.9977770764120232,3
0.7132913275609163,0,0.646884997463181,0.7380646897797162,4
0.7132913275609163,1,0.7016372272125536,0.7414657748086806,4
0.7132913275609163,2,0.7270697553218632,0.7451614584392829,4
0.7132913275609163,3,0.7280590142012091,0.7545224024321008,4
0.7132913275609163,4,0.7137496178787027,0.7694659722412375,4
0.7132913275609163,5,0.6941074193246994,0.7869742582931123,4
0.7132913275609163,6,0.681108373916846,0.8022280986100712,4
0.7132913275609163,7,0.6804708046661043,0.8131614592119312,4
0.7132913275609163,8,0.6891849200828126,0.8194994029789191,4
0.7132913275609163,9,0.7016387062486521,0.8219114902932247,4
0.7132913275609163,10,0.7132467963588712,0.8230310766574744,4
0.7132913275609163,11,0.7215126682472564,0.8257513842738111,4
0.7132913275609163,12,0.7255933480695874,0.8313776968442292,4
0.7132913275609163,13,0.7255451196973653,0.8396034355822584,4
0.7132913275609163,14,0.7219795289798087,0.8491998816689041,4
0.7132913275609163,15,0.7159916272803846,0.8587020391269764,4
0.7132913275609163,16,0.7090676306097073,0.8670449887228133,4
0.7132913275609163,17,0.7027800518278108,0.8740045261504266,4
0.7132913275609163,18,0.6982777649330129,0.8800518656160444,4
0.7132913275609163,19,0.6959600626960165,0.8856865904494948,4
0.7132913275609163,20,0.6955982270442305,0.8909251296517264,4
0.7132913275609163,21,0.6966576561537521,0.8952991233758103,4
0.7132913275609163,22,0.6985724080427571,0.8982133849939575,4
0.7132913275609163,23,0.7009024058926232,0.8993664424895251,4
0.7132913275609163,24,0.7033631864064885,0.8989818233236001,4
0.7132913275609163,25,0.7057623732140558,0.8977551428288348,4
0.7132913275609163,26,0.707917243331308,0.8965992042925239,4
0.7132913275609163,27,0.7096159075625551,0.8963503367541308,4
0.7132913275609163,28,0.7106346120638557,0.8975583820954708,4
0.7132913275609163,29,0.7107899935381358,0.9003961574790278,4
0.7132913275609163,30,0.7100013266470311,0.9046668083430068,4
0.7132913275609163,31,0.7083442272783158,0.909875902451318,4
0.7132913275609163,32,0.706079970979764,0.9153482128021244,4
0.7132913275609163,33,0.7036437872638492,0.9203777153231648,4
0.7132913275609163,34,0.7015766794999656,0.9243869320996289,4
0.7132913275609163,35,0.7003960284145043,0.9270496906645588,4
0.7132913275609163,36,0.7004294426528659,0.9283334288929144,4
0.7132913275609163,37,0.701675025776593,0.928460559717228,4
0.7132913275609163,38,0.7037649714032609,0.927832480723213,4
0.7132913275609163,39,0.7060685684163943,0.9269500607620116,4
0.7132913275609163,40,0.7079022555252895,0.9263214330983658,4
0.7132913275609163,41,0.708763983163338,0.926342537128284,4
0.7132913275609163,42,0.7084979630670643,0.9271801237525612,4
0.7132913275609163,43,0.7073283868504385,0.9287192354748556,4
0.7132913275609163,44,0.7057582166457109,0.9306129670003022,4
0.7132913275609163,45,0.7043774780252815,0.932419672612155,4
0.7132913275609163,46,0.7036513885322608,0.9337726069638046,4
0.7132913275609163,47,0.703766328854794,0.934514243709752,4
0.7132913275609163,48,0.7045890607772388,0.9347431912561228,4
0.7132913275609163,49,0.7057452767862454,0.9347582927250222,4
0.7132913275609163,50,0.7067764644389414,0.9349251358721408,4
0.7132913275609163,51,0.7073119764340988,0.93552041576468,4
0.7132913275609163,52,0.7071976567373985,0.9366199527834148,4
0.7132913275609163,53,0.706543097784653,0.9380790662766398,4
0.7132913275609163,54,0.7056757311752007,0.9396122837848476,4
0.7132913275609163,55,0.705013777552872,0.9409307729923708,4
0.7132913275609163,56,0.7048952376236253,0.9418674650843152,4
0.7132913275609163,57,0.7054278716483369,0.9424328273621236,4
0.7132913275609163,58,0.706432180039067,0.9427899079687044,4
0.7132913275609163,59,0.707514562362437,0.9431756094219376,4
0.7132913275609163,60,0.7082433540053177,0.943803253092581,4
0.7132913275609163,61,0.7083456354221451,0.9447769475163544,4
0.7132913275609163,62,0.7078298584707137,0.9460478427423942,4
0.7132913275609163,63,0.7069767820111775,0.9474339665438708,4
0.7132913275609163,64,0.706203689090476,0.9486990634760644,4
0.7132913275609163,65,0.705865772390172,0.9496559855692176,4
0.7132913275609163,66,0.7060911028727831,0.9502470412686036,4
0.7132913275609163,67,0.7067314953448678,0.950563488930932,4
0.7132913275609163,68,0.7074501437921235,0.9507938608925302,4
0.7132913275609163,69,0.7078964881231667,0.9511251059212612,4
0.7132913275609163,70,0.7078792663548212,0.9516471680203804,4
0.7132913275609163,71,0.7074547932980164,0.9523130515793106,4
0.7132913275609163,72,0.7068891321700586,0.9529749483192478,4
0.7132913275609163,73,0.7065121581190805,0.9534714235119724,4
0.7132913275609163,74,0.7065371595814037,0.9537136103017174,4
0.7132913275609163,75,0.7069449726412329,0.9537259628912574,4
0.7132913275609163,76,0.7075018789062087,0.9536263044869367,4
0.7132913275609163,77,0.7079011828463635,0.9535591659926512,4
0.7132913275609163,78,0.7079433814691793,0.9536169261051466,4
0.7132913275609163,79,0.7076476276842179,0.9537921187171572,4
0.7132913275609163,80,0.7072308298905435,0.9539900847320192,4
0.7132913275609163,81,0.7069693121803604,0.95409412487905,4
0.7132913275609163,82,0.7070278729456582,0.9540415679902542,4
0.7132913275609163,83,0.707362998391873,0.9538636643598546,4
0.7132913275609163,84,0.7077605192555169,0.9536659201407102,4
0.7132913275609163,85,0.7079800698009523,0.9535617917591184,4
0.7132913275609163,86,0.707909061965714,0.9536026197988844,4
0.7132913275609163,87,0.7076264150068882,0.9537502072819376,4
0.7132913275609163,88,0.7073385356292176,0.9539088379830758,4
0.7132913275609163,89,0.7072351007541962,0.9539916612152832,4
0.7132913275609163,90,0.7073643271405732,0.9539755917078956,4
0.7132913275609163,91,0.7076116246386603,0.9539106076972012,4
0.7132913275609163,92,0.7077902883934744,0.9538804205442218,4
0.7132913275609163,93,0.7077750780669101,0.9539422703432217,4
0.7132913275609163,94,0.7075845388158365,0.9540876072294252,4
0.7132913275609163,95,0.7073593662100702,0.9542507804524132,4
0.7132913275609163,96,0.7072574031296508,0.954357599497508,4
0.7132913275609163,97,0.7073420376514902,0.9543771068357928,4
0.7132913275609163,98,0.7075428780835906,0.9543397336236524,4
0.7132913275609163,99,0.7077137556361831,0.954310939158241,4
0.9988626363807398,0,0.6316580591128144,0.5305944299410993,5
0.9988626363807398,1,0.7131888430682656,0.5057976732578011,5
0.9988626363807398,2,0.776426819434841,0.4753612803223566,5
0.9988626363807398,3,0.8118097382271251,0.4684682486342919,5
0.9988626363807398,4,0.8231414048616201,0.4858338750470763,5
0.9988626363807398,5,0.8222369081065406,0.5154280664264399,5
0.9988626363807398,6,0.8196632435295911,0.5446128351274568,5
0.9988626363807398,7,0.8205416988563394,0.5663462411507368,5
0.9988626363807398,8,0.8269259331613034,0.579780839961747,5
0.9988626363807398,9,0.8393975919676572,0.5870034480496021,5
0.9988626363807398,10,0.8573067677160323,0.5899802354811841,5
0.9988626363807398,11,0.8790302790148349,0.589558722259822,5
0.9988626363807398,12,0.9022625054831086,0.5859305716440426,5
0.9988626363807398,13,0.9244589403779576,0.5793169478075665,5
0.9988626363807398,14,0.9434734086377664,0.5703000696723541,5
0.9988626363807398,15,0.9580528138384454,0.5597884671820872,5
0.9988626363807398,16,0.9679117598032964,0.5488104500968114,5
0.9988626363807398,17,0.9734671267021004,0.5383237205243021,5
0.9988626363807398,18,0.9754958675340644,0.529119100867282,5
0.9988626363807398,19,0.9748885940270866,0.5218029213556998,5
0.9988626363807398,20,0.9725223802896216,0.516814133032941,5
0.9988626363807398,21,0.9692053869254847,0.5144436527611849,5
0.9988626363807398,22,0.9656438545798872,0.5148423223109506,5
0.9988626363807398,23,0.962405810098958,0.5180178920089165,5
0.9988626363807398,24,0.959881539837032,0.5238284139775427,5
0.9988626363807398,25,0.9582566029739814,0.5319814670784779,5
0.9988626363807398,26,0.9575146293861392,0.5420464886130842,5
0.9988626363807398,27,0.9574757706830872,0.5534833502663716,5
0.9988626363807398,28,0.9578624536340374,0.5656846809877552,5
0.9988626363807398,29,0.9583754337264544,0.5780255582337949,5
0.9988626363807398,30,0.9587631164580735,0.5899123913954994,5
0.9988626363807398,31,0.9588721627783232,0.6008240630723967,5
0.9988626363807398,32,0.9586732698387024,0.6103412410539132,5
0.9988626363807398,33,0.9582601813246698,0.6181627556158977,5
0.9988626363807398,34,0.9578227014436492,0.6241108124455433,5
0.9988626363807398,35,0.9575979744066856,0.6281284817091811,5
0.9988626363807398,36,0.9578098284865538,0.6302735825474027,5
0.9988626363807398,37,0.9586114486029886,0.6307112502985031,5
0.9988626363807398,38,0.960047686593478,0.6297042600634593,5
0.9988626363807398,39,0.9620473070836976,0.6275977252509162,5
0.9988626363807398,40,0.9644445511112942,0.624795060524093,5
0.9988626363807398,41,0.967019423165626,0.621725437676371,5
0.9988626363807398,42,0.9695418849690348,0.6188066237535714,5
0.9988626363807398,43,0.9718074675006376,0.6164098697337769,5
0.9988626363807398,44,0.9736583954958342,0.6148326634947144,5
0.9988626363807398,45,0.9749909459244808,0.614282021525981,5
0.9988626363807398,46,0.9757537923820406,0.6148673773910228,5
0.9988626363807398,47,0.97594276916405,0.6166001652163606,5
0.9988626363807398,48,0.9755958285727884,0.6193975447232132,5
0.9988626363807398,49,0.9747893628740224,0.6230896274874516,5
0.9988626363807398,50,0.9736347210649282,0.627432258790487,5
0.9988626363807398,51,0.9722722621045268,0.6321282206902429,5
0.9988626363807398,52,0.9708603119370328,0.636858977755785,5
0.9988626363807398,53,0.9695580202153125,0.6413253555922542,5
0.9988626363807398,54,0.968503946688704,0.6452907084438324,5
0.9988626363807398,55,0.967795172849077,0.6486158146894819,5
0.9988626363807398,56,0.967472816621246,0.6512747028822536,5
0.9988626363807398,57,0.967518421926186,0.6533455156217491,5
0.9988626363807398,58,0.9678620054170988,0.654979356157173,5
0.9988626363807398,59,0.9683988357600136,0.656357696010731,5
0.9988626363807398,60,0.9690097949894204,0.6576515258017305,5
0.9988626363807398,61,0.969580466219124,0.6589922960758259,5
0.9988626363807398,62,0.9700158275419248,0.660458767875075,5
0.9988626363807398,63,0.9702496097193652,0.6620782420090484,5
0.9988626363807398,64,0.9702487322757404,0.6638376588305109,5
0.9988626363807398,65,0.9700137482323534,0.665698651992513,5
0.9988626363807398,66,0.9695758196996916,0.6676113469206401,5
0.9988626363807398,67,0.968990446972473,0.6695233567233687,5
0.9988626363807398,68,0.9683280772582326,0.6713831706140564,5
0.9988626363807398,69,0.9676624199075958,0.6731400627343515,5
0.9988626363807398,70,0.9670582739770556,0.6747443345636165,5
0.9988626363807398,71,0.9665614360158054,0.6761511353415605,5
0.9988626363807398,72,0.9661930939752276,0.6773284532778153,5
0.9988626363807398,73,0.9659499274043928,0.678266552644675,5
0.9988626363807398,74,0.9658092407257152,0.6789841670245585,5
0.9988626363807398,75,0.9657371033338192,0.6795273434116651,5
0.9988626363807398,76,0.965696926189026,0.6799598364888242,5
0.9988626363807398,77,0.9656565519928876,0.680347441297858,5
0.9988626363807398,78,0.9655930443471624,0.6807411867321296,5
0.9988626363807398,79,0.96549521936739,0.6811648251481719,5
0.9988626363807398,80,0.9653644096958056,0.6816100800700143,5
0.9988626363807398,81,0.9652137010226804,0.6820406133542614,5
0.9988626363807398,82,0.9650655930498442,0.6824028538981726,5
0.9988626363807398,83,0.9649479483706782,0.6826403593647921,5
0.9988626363807398,84,0.96488842497547,0.6827079135916039,5
0.9988626363807398,85,0.9649082103043302,0.6825822829416412,5
0.9988626363807398,86,0.9650165868555244,0.6822677928630955,5
0.9988626363807398,87,0.9652078585167349,0.681796409332326,5
0.9988626363807398,88,0.96546171767016,0.6812229561961914,5
0.9988626363807398,89,0.9657469866179142,0.680616760892619,5
0.9988626363807398,90,0.9660276880483016,0.6800511334707504,5
0.9988626363807398,91,0.9662698042451764,0.6795921126804337,5
0.9988626363807398,92,0.9664472235738858,0.6792880778672021,5
0.9988626363807398,93,0.9665458576664044,0.6791617140857671,5
0.9988626363807398,94,0.9665654531267034,0.6792060171209016,5
0.9988626363807398,95,0.9665191379135788,0.6793851442321599,5
0.9988626363807398,96,0.966430800284812,0.679640549581799,5
0.9988626363807398,97,0.9663306922929028,0.6799015171197388,5
0.9988626363807398,98,0.9662497880896614,0.6800982534032876,5
0.9988626363807398,99,0.9662138661882924,0.6801750664028647,5
0.6065967823819166,0,0.5862178338663477,0.9053056504164536,6
0.6065967823819166,1,0.6010791517375961,0.9480701971340394,6
0.6065967823819166,2,0.6096144550576679,0.9557277034231656,6
0.6065967823819166,3,0.610620411409051,0.9497751343023904,6
0.6065967823819166,4,0.608429110187402,0.9454780812989932,6
0.6065967823819166,5,0.6042068795687618,0.9488261010580884,6
0.6065967823819166,6,0.6015303316282288,0.9566480034877336,6
0.6065967823819166,7,0.6038756064459849,0.9638676718098798,6
0.6065967823819166,8,0.6091318434263131,0.9691076170799444,6
0.6065967823819166,9,0.610016267004903,0.9743554976646894,6
0.6065967823819166,10,0.6041229159851789,0.9810327091237048,6
0.6065967823819166,11,0.5982578580726022,0.9861321813458253,6
0.6065967823819166,12,0.5991465977596574,0.9862222094272446,6
0.6065967823819166,13,0.6038815572420921,0.982412862082198,6
0.6065967823819166,14,0.6062751934363078,0.9789069206930574,6
0.6065967823819166,15,0.6042808339775255,0.978169231906736,6
0.6065967823819166,16,0.6011439645691231,0.9796926939538688,6
0.6065967823819166,17,0.6006179635169728,0.982099928760321,6
0.6065967823819166,18,0.6032249336748239,0.9841884827558576,6
0.6065967823819166,19,0.6060435849615413,0.9853307214525194,6
0.6065967823819166,20,0.6057293969037042,0.985624443156448,6
0.6065967823819166,21,0.6031493782355045,0.9853447723722808,6
0.6065967823819166,22,0.6024371281773505,0.9847876987970708,6
0.6065967823819166,23,0.6044473546660898,0.9844075972024456,6
0.6065967823819166,24,0.6055842752229793,0.984664152669917,6
0.6065967823819166,25,0.6040108716464054,0.9854728658322944,6
0.6065967823819166,26,0.6024095445126871,0.9860264968819348,6
0.6065967823819166,27,0.603317546649221,0.9860710869943698,6
0.6065967823819166,28,0.6053976679604653,0.986222074439862,6
0.6065967823819166,29,0.6056542294764422,0.9870365482891535,6
0.6065967823819166,30,0.6037627737888058,0.9881635101951765,6
0.6065967823819166,31,0.6024390350520206,0.9886581323443996,6
0.6065967823819166,32,0.603546167859241,0.9881452867018472,6
0.6065967823819166,33,0.605278649799627,0.987323323367482,6
0.6065967823819166,34,0.6048941383849589,0.98721309515294,6
0.6065967823819166,35,0.6030964072036389,0.9878530517839664,6
0.6065967823819166,36,0.6026904264692678,0.9884115066989132,6
0.6065967823819166,37,0.6039335774820545,0.988424537765048,6
0.6065967823819166,38,0.6045176785228268,0.988262983744368,6
0.6065967823819166,39,0.6035321381671991,0.9883313797963262,6
0.6065967823819166,40,0.6027047100592245,0.988455888264108,6
0.6065967823819166,41,0.60338756346848,0.9884109396894328,6
0.6065967823819166,42,0.6044336557767946,0.988366078826996,6
0.6065967823819166,43,0.6042088269635852,0.98854597067896,6
0.6065967823819166,44,0.603440047043497,0.9887307435658476,6
0.6065967823819166,45,0.6038491791850058,0.988630188695642,6
0.6065967823819166,46,0.6048486280826885,0.9884102350640532,6
0.6065967823819166,47,0.6046662426584659,0.9884108792130316,6
0.6065967823819166,48,0.6037364552362929,0.9885842800951664,6
0.6065967823819166,49,0.6037372300522293,0.988661474165769,6
0.6065967823819166,50,0.604420461974171,0.9886601147615758,6
0.6065967823819166,51,0.6042602597542601,0.9888111263293282,6
0.6065967823819166,52,0.6034349688681181,0.9890272542726568,6
0.6065967823819166,53,0.6034361772364422,0.9889890032431532,6
0.6065967823819166,54,0.6041003998754823,0.988794507282284,6
0.6065967823819166,55,0.6040030576574539,0.9888249346068312,6
0.6065967823819166,56,0.6034217500498509,0.9889973494273556,6
0.6065967823819166,57,0.6036571248876248,0.9889661688961784,6
0.6065967823819166,58,0.6042657944481842,0.9888200176085256,6
0.6065967823819166,59,0.604074618697624,0.9888481310845376,6
0.6065967823819166,60,0.6036286434221745,0.9889632849324036,6
0.6065967823819166,61,0.6039160092256701,0.988944123134695,6
0.6065967823819166,62,0.6042513910549627,0.9888902052490692,6
0.6065967823819166,63,0.6038652711849382,0.9889553712821992,6
0.6065967823819166,64,0.603641704427568,0.9889850872792496,6
0.6065967823819166,65,0.6040567154552531,0.9889074800703008,6
0.6065967823819166,66,0.6041130222560648,0.9889270975399568,6
0.6065967823819166,67,0.6037286804921956,0.9890299398355942,6
0.6065967823819166,68,0.603857155584816,0.9890010292323436,6
0.6065967823819166,69,0.6041985291315966,0.9889210300612148,6
0.6065967823819166,70,0.6039744754080886,0.9889701035360284,6
0.6065967823819166,71,0.6037629100354471,0.9890256672288074,6
0.6065967823819166,72,0.6040346777017487,0.9889780287796344,6
0.6065967823819166,73,0.6040371525660893,0.98898066133016,6
0.6065967823819166,74,0.6037100742852812,0.9890513625294052,6
0.6065967823819166,75,0.6038106156852661,0.989028364272103,6
0.6065967823819166,76,0.604012347659993,0.9889834839278746,6
0.6065967823819166,77,0.6038040003410379,0.9890324886451164,6
0.6065967823819166,78,0.6037735195473666,0.9890461956182028,6
0.6065967823819166,79,0.6040458916429519,0.9889939092669976,6
0.6065967823819166,80,0.6039866368318775,0.9890066993920504,6
0.6065967823819166,81,0.6038593868662913,0.989029058365226,6
0.6065967823819166,82,0.6040662502295171,0.9889847944201452,6
0.6065967823819166,83,0.6040673899925272,0.988988790460186,6
0.6065967823819166,84,0.6038657385092087,0.9890364175395616,6
0.6065967823819166,85,0.603970067131964,0.989017583866582,6
0.6065967823819166,86,0.6040130594433619,0.9890097853913212,6
0.6065967823819166,87,0.6038196719766666,0.9890530608906504,6
0.6065967823819166,88,0.6038825439606187,0.9890407659440336,6
0.6065967823819166,89,0.6039757139120919,0.9890203055921156,6
0.6065967823819166,90,0.6038327167579087,0.9890512114595466,6
0.6065967823819166,91,0.6038916199575763,0.9890403224961096,6
0.6065967823819166,92,0.603997900180314,0.9890196773044216,6
0.6065967823819166,93,0.6038749489190276,0.989046418334844,6
0.6065967823819166,94,0.6039166354953986,0.9890372817489724,6
0.6065967823819166,95,0.6040002954196517,0.9890205930172424,6
0.6065967823819166,96,0.6038813270715145,0.9890480785142922,6
0.6065967823819166,97,0.603921731898674,0.9890405923501794,6
0.6065967823819166,98,0.6039853741088959,0.98902696058146,6
0.6065967823819166,99,0.6038820533579738,0.9890493352540488,6
0.8535151241198659,0,0.7043430914922173,0.5959109600505441,7
0.8535151241198659,1,0.7664051984713353,0.6528326485672417,7
0.8535151241198659,2,0.8228199085810359,0.6833277642580284,7
0.8535151241198659,3,0.8664640495994156,0.6906629187042136,7
0.8535151241198659,4,0.8866897128111182,0.6871925360978992,7
0.8535151241198659,5,0.8839507917484705,0.6801120000931873,7
0.8535151241198659,6,0.8666471993938216,0.6690692055694633,7
0.8535151241198659,7,0.8422630468514563,0.6542654051633405,7
0.8535151241198659,8,0.8188338788224702,0.6384994397145551,7
0.8535151241198659,9,0.8043434165020238,0.6263884771385267,7
0.8535151241198659,10,0.8022692594141879,0.6213325282709666,7
0.8535151241198659,11,0.8111021663465356,0.6233041438238298,7
0.8535151241198659,12,0.8270293166430122,0.6301109095385968,7
0.8535151241198659,13,0.8456560249957649,0.6394443687850064,7
0.8535151241198659,14,0.8629437192028226,0.6500327244430023,7
0.8535151241198659,15,0.8759723876078871,0.6617759872723034,7
0.8535151241198659,16,0.883326620491984,0.6750520014261678,7
0.8535151241198659,17,0.8848162519025766,0.6899501713795625,7
0.8535151241198659,18,0.8809144889056415,0.7060387409298774,7
0.8535151241198659,19,0.8724329290604647,0.7225637478536735,7
0.8535151241198659,20,0.8605328284598427,0.7387720101794528,7
0.8535151241198659,21,0.8469201178328178,0.7541535843298741,7
0.8535151241198659,22,0.8339665964008475,0.7684916678307416,7
0.8535151241198659,23,0.8243460127427624,0.7817196481277695,7
0.8535151241198659,24,0.8199700563517337,0.7937043002012658,7
0.8535151241198659,25,0.8210318401298606,0.8041425425443756,7
0.8535151241198659,26,0.8261136333453538,0.8126847873709915,7
0.8535151241198659,27,0.8330392020876644,0.8191384067593983,7
0.8535151241198659,28,0.8397236658278914,0.8235566293014643,7
0.8535151241198659,29,0.8446685027350356,0.8262214820356173,7
0.8535151241198659,30,0.847104311296034,0.8275956871511047,7
0.8535151241198659,31,0.8469413872685668,0.8282458391886797,7
0.8535151241198659,32,0.8446839380191106,0.8287222818278016,7
0.8535151241198659,33,0.8413500489065127,0.8294261456352084,7
0.8535151241198659,34,0.8382951079005816,0.8305236395059059,7
0.8535151241198659,35,0.8367952978902722,0.8319535823009839,7
0.8535151241198659,36,0.8374793666887562,0.8335286064377566,7
0.8535151241198659,37,0.8400214177809258,0.8350867392085686,7
0.8535151241198659,38,0.8433499036340373,0.8366402720426172,7
0.8535151241198659,39,0.8461671784324679,0.8384406845619464,7
0.8535151241198659,40,0.8474503126154274,0.8408703601503693,7
0.8535151241198659,41,0.8467594542768234,0.8441881341457055,7
0.8535151241198659,42,0.8443449274952357,0.8482861641686312,7
0.8535151241198659,43,0.8410997842190866,0.8526095103446504,7
0.8535151241198659,44,0.838317983911257,0.8562993242258508,7
0.8535151241198659,45,0.8371730517371826,0.8585262201394799,7
0.8535151241198659,46,0.8380997766573958,0.8588715827264706,7
0.8535151241198659,47,0.8405530871065698,0.857574515159226,7
0.8535151241198659,48,0.8433338595167905,0.8555211347104745,7
0.8535151241198659,49,0.8451997360661183,0.8539039802878083,7
0.8535151241198659,50,0.8453908577926881,0.8536553866289134,7
0.8535151241198659,51,0.8438730255973705,0.8549883745600468,7
0.8535151241198659,52,0.841306510749967,0.8573179735022975,7
0.8535151241198659,53,0.8387987803872272,0.8595843010301079,7
0.8535151241198659,54,0.8374448679968114,0.860815518321932,7
0.8535151241198659,55,0.8377855940990919,0.8606347779505282,7
0.8535151241198659,56,0.8395356305013226,0.859411088785157,7
0.8535151241198659,57,0.8417855100579594,0.8580119959512498,7
0.8535151241198659,58,0.8434975154822277,0.8573476825690467,7
0.8535151241198659,59,0.8439836732293597,0.8579289551398176,7
0.8535151241198659,60,0.8431620725569258,0.8596417057997485,7
0.8535151241198659,61,0.8415438544016204,0.8618389459167788,7
0.8535151241198659,62,0.8399874011896032,0.8636764394443956,7
0.8535151241198659,63,0.839285153183442,0.8645125417808058,7
0.8535151241198659,64,0.8397537218230997,0.8641849124696934,7
0.8535151241198659,65,0.8410852173882167,0.8630487291521545,7
0.8535151241198659,66,0.8425580144309615,0.8617843090805797,7
0.8535151241198659,67,0.8434440393305798,0.8610691771910666,7
0.8535151241198659,68,0.8433664157031413,0.8612596522306787,7
0.8535151241198659,69,0.8424485480289889,0.8622413539107199,7
0.8535151241198659,70,0.8412228815863048,0.863521012350561,7
0.8535151241198659,71,0.8403491478943096,0.8645006177321193,7
0.8535151241198659,72,0.8402613595372572,0.8647898882810043,7
0.8535151241198659,73,0.8409381208881608,0.8643936140497506,7
0.8535151241198659,74,0.841944794721708,0.8636791273643509,7
0.8535151241198659,75,0.8427071595988834,0.8631533115820977,7
0.8535151241198659,76,0.8428337283845206,0.8631753286211546,7
0.8535151241198659,77,0.8423079860144419,0.8637646311707198,7
0.8535151241198659,78,0.8414704344216519,0.8646094790506175,7
0.8535151241198659,79,0.8408148204910876,0.8652612417394632,7
0.8535151241198659,80,0.840703902409506,0.8653964200042958,7
0.8535151241198659,81,0.8411644154063159,0.864995654859672,7
0.8535151241198659,82,0.8418907393626038,0.8643406732258163,7
0.8535151241198659,83,0.8424476848955532,0.8638385240203955,7
0.8535151241198659,84,0.8425331017823227,0.863780519441261,7
0.8535151241198659,85,0.8421418108759998,0.8641800617122449,7
0.8535151241198659,86,0.8415488471059608,0.8647829341869664,7
0.8535151241198659,87,0.8411312369986901,0.8652356918772451,7
0.8535151241198659,88,0.841132994187526,0.8653042487537961,7
0.8535151241198659,89,0.841520521797867,0.8650075379676917,7
0.8535151241198659,90,0.842022650228157,0.8645871517995408,7
0.8535151241198659,91,0.842319598881653,0.8643396527413125,7
0.8535151241198659,92,0.8422468323615417,0.8644242192357372,7
0.8535151241198659,93,0.8418859367689167,0.8647701330021007,7
0.8535151241198659,94,0.841496438359395,0.8651387263820842,7
0.8535151241198659,95,0.8413383455076213,0.865290556313034,7
0.8535151241198659,96,0.8415016939678333,0.8651429626740381,7
0.8535151241198659,97,0.8418572852666377,0.8648151946368388,7
0.8535151241198659,98,0.8421578204129085,0.8645373414583986,7
0.8535151241198659,99,0.8422109413335189,0.8644907829406416,7
0.7962363639378556,0,0.7349720433011332,0.6339823829811838,8
0.7962363639378556,1,0.7673356092339354,0.6715207934141265,8
0.7962363639378556,2,0.7890719780142395,0.676822224010697,8
0.7962363639378556,3,0.801574860236343,0.6741861466574945,8
0.7962363639378556,4,0.8056452655645239,0.6725480263484346,8
0.7962363639378556,5,0.8028135725497796,0.6734146420096843,8
0.7962363639378556,6,0.7961058110078802,0.6772089112950381,8
0.7962363639378556,7,0.7898718600837047,0.6855195709546587,8
0.7962363639378556,8,0.7873905770403569,0.6997797465832265,8
0.7962363639378556,9,0.7883631298720095,0.718979014915266,8
0.7962363639378556,10,0.7902920266839504,0.7408665972638293,8
0.7962363639378556,11,0.7908217444457969,0.7634164256677689,8
0.7962363639378556,12,0.7889993836887497,0.7851010358720738,8
0.7962363639378556,13,0.7857612600626959,0.8047914070632557,8
0.7962363639378556,14,0.7845487250569421,0.8211412083365287,8
0.7962363639378556,15,0.788097784922334,0.833096524747902,8
0.7962363639378556,16,0.7930767177282774,0.8412058433201137,8
0.7962363639378556,17,0.794863897259228,0.8469057666333666,8
0.7962363639378556,18,0.7921014602397395,0.8513373975819495,8
0.7962363639378556,19,0.7871362201508578,0.8546473865438302,8
0.7962363639378556,20,0.7853493903595592,0.8560037689066513,8
0.7962363639378556,21,0.7877048659954917,0.8558322839543763,8
0.7962363639378556,22,0.7902581492420527,0.856556671803244,8
0.7962363639378556,23,0.789527819187384,0.8609311028149136,8
0.7962363639378556,24,0.7855402994891685,0.8690740309982334,8
0.7962363639378556,25,0.7815461859579851,0.8775519447739683,8
0.7962363639378556,26,0.7813450730739671,0.8817602345691915,8
0.7962363639378556,27,0.7842665345590645,0.8813125045900851,8
0.7962363639378556,28,0.7859778665907996,0.8808421624390168,8
0.7962363639378556,29,0.7843927822166558,0.8838994971165396,8
0.7962363639378556,30,0.7822006285030418,0.8887197747722201,8
0.7962363639378556,31,0.7833755310931244,0.891878895875199,8
0.7962363639378556,32,0.7870625189201228,0.8937108132780044,8
0.7962363639378556,33,0.7889324711131969,0.8966631420954791,8
0.7962363639378556,34,0.7875991369189648,0.9004011414804218,8
0.7962363639378556,35,0.7861731306729163,0.9020340170896196,8
0.7962363639378556,36,0.7877896824549043,0.9004318840324123,8
0.7962363639378556,37,0.7903095138273317,0.8983242032038316,8
0.7962363639378556,38,0.7902027781522871,0.8985865181243823,8
0.7962363639378556,39,0.7879360088239172,0.900948483072838,8
0.7962363639378556,40,0.7869112778887124,0.9029691005870824,8
0.7962363639378556,41,0.788113486635687,0.9034276403005348,8
0.7962363639378556,42,0.7890650126266999,0.9034680444717302,8
0.7962363639378556,43,0.787801166363704,0.9045814835091598,8
0.7962363639378556,44,0.7857658374035048,0.9061306884667306,8
0.7962363639378556,45,0.785496804044952,0.9064262756695494,8
0.7962363639378556,46,0.7868688408690216,0.9055260808571046,8
0.7962363639378556,47,0.7875536511294065,0.9052657906574414,8
0.7962363639378556,48,0.7866532389229447,0.9064442571162992,8
0.7962363639378556,49,0.7857791441607019,0.9077439693395168,8
0.7962363639378556,50,0.7864096782571245,0.907877508619942,8
0.7962363639378556,51,0.7876408931927898,0.9073482373028284,8
0.7962363639378556,52,0.7877379166331993,0.9073436424500598,8
0.7962363639378556,53,0.78687791954475,0.9077942159772342,8
0.7962363639378556,54,0.7867586984167505,0.9077208290065184,8
0.7962363639378556,55,0.7877174599394253,0.9071037033990044,8
0.7962363639378556,56,0.7881786509003489,0.9070445781558218,8
0.7962363639378556,57,0.7873980292839975,0.9079033237418284,8
0.7962363639378556,58,0.7867372194060178,0.908538831560741,8
0.7962363639378556,59,0.7872964220832116,0.9081196963120634,8
0.7962363639378556,60,0.7880099581343003,0.9074947620124234,8
0.7962363639378556,61,0.7876604065284083,0.907700908119295,8
0.7962363639378556,62,0.7870418089036467,0.9082667137764444,8
0.7962363639378556,63,0.7873894300986003,0.9082857805957234,8
0.7962363639378556,64,0.788089940023218,0.9080532470124254,8
0.7962363639378556,65,0.7879509197116952,0.9082790547287238,8
0.7962363639378556,66,0.7874338105880152,0.9086422009656488,8
0.7962363639378556,67,0.7876374334157852,0.9084963564614116,8
0.7962363639378556,68,0.7881395808381215,0.9082080984234464,8
0.7962363639378556,69,0.7878927229332716,0.9084917360515822,8
0.7962363639378556,70,0.7872535334604798,0.9090553277226298,8
0.7962363639378556,71,0.7872318860923253,0.9091373034922966,8
0.7962363639378556,72,0.7875732872881923,0.908883345527939,8
0.7962363639378556,73,0.7873872496866234,0.908967096815792,8
0.7962363639378556,74,0.7869209328354165,0.9092739524286144,8
0.7962363639378556,75,0.7870077607593715,0.9092228294766268,8
0.7962363639378556,76,0.7874081928564384,0.90897288361359,8
0.7962363639378556,77,0.7873569703073615,0.9090525512417448,8
0.7962363639378556,78,0.7871123683740041,0.9092519617891972,8
0.7962363639378556,79,0.7873513752620847,0.9090887136664751,8
0.7962363639378556,80,0.7877192500861452,0.9088274616109993,8
0.7962363639378556,81,0.7875894056807833,0.9089132388871732,8
0.7962363639378556,82,0.7873766242109377,0.9090591810197732,8
0.7962363639378556,83,0.7875886895704042,0.9089162778001082,8
0.7962363639378556,84,0.7877296862568783,0.90882365082557,8
0.7962363639378556,85,0.7874561604311177,0.909017068590002,8
0.7962363639378556,86,0.7873375515764038,0.9091013760300314,8
0.7962363639378556,87,0.7875552881972503,0.9089542528679804,8
0.7962363639378556,88,0.7875420558731836,0.9089788830429526,8
0.7962363639378556,89,0.787316835047081,0.9091601092137884,8
0.7962363639378556,90,0.7873970169967275,0.9091227275110314,8
0.7962363639378556,91,0.7875798084371675,0.908999259220472,8
0.7962363639378556,92,0.7874486694099414,0.9090832239273026,8
0.7962363639378556,93,0.787332284029055,0.9091544066583676,8
0.7962363639378556,94,0.787483051765081,0.909046112967555,8
0.7962363639378556,95,0.7874965432369745,0.9090434369207478,8
0.7962363639378556,96,0.7873124048007534,0.9091823170520108,8
0.7962363639378556,97,0.7873420981178917,0.909165652491041,8
0.7962363639378556,98,0.7874699612270721,0.9090757643647458,8
0.7962363639378556,99,0.7873774931198215,0.909143625741518,8

